Forcing Diffuse Distributions out of Language Models

Despite being trained specifically to follow user instructions, today's instructiontuned language models perform poorly when instructed to produce random outputs. For example, when prompted to pick a number uniformly between one and ten Llama-2-13B-chat disproportionately favors the number five, and when tasked with picking a first name at random, Mistral-7B-Instruct chooses Avery 40 times more often than we would expect based on the U.S. population. When these language models are used for real-world tasks where diversity of outputs is crucial, such as language model assisted dataset construction, their inability to produce diffuse distributions over valid choices is a major hurdle. In this work, we propose a fine-tuning method that encourages language models to output distributions that are diffuse over valid outcomes. The methods we introduce generalize across a variety of tasks and distributions and make large language models practical for synthetic dataset generation with little human intervention.

==> figures/generalization/baby-names-Coverage.json <==
{
  "$schema": "https://vega.github.io/schema/vega-lite/v5.16.3.json",
  "config": {
    "axis": {
      "labelFont": "TeX Gyre Pagella",
      "titleFont": "TeX Gyre Pagella"
    },
    "header": {
      "labelFont": "TeX Gyre Pagella",
      "titleFont": "TeX Gyre Pagella"
    },
    "legend": {
      "labelFont": "TeX Gyre Pagella",
      "titleFont": "TeX Gyre Pagella"
    },
    "title": {
      "font": "TeX Gyre Pagella"
    }
  },
  "data": {
    "name": "data-eacab6f95779f7e345743e4c49330df0"
  },
  "datasets": {
    "data-eacab6f95779f7e345743e4c49330df0": [
      {
        "Coverage": 170.0,
        "Model": "Gemma",
        "Setting": "Baseline"
      },
      {
        "Coverage": 346.0,
        "Model": "Gemma",
        "Setting": "Ours (OOD)"
      },
      {
        "Coverage": 444.0,
        "Model": "Gemma",
        "Setting": "Ours (ID)"
      },
      {
        "Coverage": 129.0,
        "Model": "Llama-2",
        "Setting": "Baseline"
      },
      {
        "Coverage": 426.0,
        "Model": "Llama-2",
        "Setting": "Ours (OOD)"
      },
      {
        "Coverage": 459.0,
        "Model": "Llama-2",
        "Setting": "Ours (ID)"
      },
      {
        "Coverage": 225.0,
        "Model": "Mistral",
        "Setting": "Baseline"
      },
      {
        "Coverage": 493.0,
        "Model": "Mistral",
        "Setting": "Ours (OOD)"
      },
      {
        "Coverage": 475.0,
        "Model": "Mistral",
        "Setting": "Ours (ID)"
      },
      {
        "Coverage": 710.0,
        "Model": "Ideal",
        "Setting": "Ideal"
      }
    ]
  },
  "encoding": {
    "color": {
      "field": "Setting",
      "legend": null,
      "scale": {
        "domain": [
          "Baseline",
          "Ours (OOD)",
          "Ours (ID)",
          "Ideal"
        ],
        "range": [
          "#4a594e",
          "#5b8075",
          "#afcc9b",
          "#AFAFAF"
        ]
      },
      "type": "nominal"
    },
    "column": {
      "field": "Model",
      "sort": [
        "Gemma",
        "Llama-2",
        "Mistral",
        "Ideal"
      ],
      "spacing": 10,
      "title": null,
      "type": "nominal"
    },
    "x": {
      "axis": {
        "labels": false,
        "title": null
      },
      "field": "Setting",
      "sort": [
        "Baseline",
        "Ours (OOD)",
        "Ours (ID)",
        "Ideal"
      ],
      "type": "nominal"
    },
    "y": {
      "axis": {
        "labelFontSize": 9,
        "title": "Coverage"
      },
      "field": "Coverage",
      "type": "quantitative"
    }
  },
  "height": 120,
  "mark": {
    "size": 8,
    "type": "bar"
  },
  "resolve": {
    "scale": {
      "x": "independent"
    }
  },
  "title": "",
  "width": 25
}

==> figures/generalization/baby-names-Entropy.json <==
{
  "$schema": "https://vega.github.io/schema/vega-lite/v5.16.3.json",
  "config": {
    "axis": {
      "labelFont": "TeX Gyre Pagella",
      "titleFont": "TeX Gyre Pagella"
    },
    "header": {
      "labelFont": "TeX Gyre Pagella",
      "titleFont": "TeX Gyre Pagella"
    },
    "legend": {
      "labelFont": "TeX Gyre Pagella",
      "titleFont": "TeX Gyre Pagella"
    },
    "title": {
      "font": "TeX Gyre Pagella"
    }
  },
  "data": {
    "name": "data-6ca59bba18821efe08e7f61506f29032"
  },
  "datasets": {
    "data-6ca59bba18821efe08e7f61506f29032": [
      {
        "Entropy": 3.1916475903565087,
        "Model": "Gemma",
        "Setting": "Baseline"
      },
      {
        "Entropy": 5.034090852668964,
        "Model": "Gemma",
        "Setting": "Ours (OOD)"
      },
      {
        "Entropy": 5.665678633166794,
        "Model": "Gemma",
        "Setting": "Ours (ID)"
      },
      {
        "Entropy": 3.244789086768757,
        "Model": "Llama-2",
        "Setting": "Baseline"
      },
      {
        "Entropy": 5.571776771642176,
        "Model": "Llama-2",
        "Setting": "Ours (OOD)"
      },
      {
        "Entropy": 5.736631041069678,
        "Model": "Llama-2",
        "Setting": "Ours (ID)"
      },
      {
        "Entropy": 4.024810378742767,
        "Model": "Mistral",
        "Setting": "Baseline"
      },
      {
        "Entropy": 5.743238321046825,
        "Model": "Mistral",
        "Setting": "Ours (OOD)"
      },
      {
        "Entropy": 5.783789143030347,
        "Model": "Mistral",
        "Setting": "Ours (ID)"
      },
      {
        "Entropy": 6.43,
        "Model": "Ideal",
        "Setting": "Ideal"
      }
    ]
  },
  "encoding": {
    "color": {
      "field": "Setting",
      "legend": null,
      "scale": {
        "domain": [
          "Baseline",
          "Ours (OOD)",
          "Ours (ID)",
          "Ideal"
        ],
        "range": [
          "#4a594e",
          "#5b8075",
          "#afcc9b",
          "#AFAFAF"
        ]
      },
      "type": "nominal"
    },
    "column": {
      "field": "Model",
      "sort": [
        "Gemma",
        "Llama-2",
        "Mistral",
        "Ideal"
      ],
      "spacing": 10,
      "title": null,
      "type": "nominal"
    },
    "x": {
      "axis": {
        "labels": false,
        "title": null
      },
      "field": "Setting",
      "sort": [
        "Baseline",
        "Ours (OOD)",
        "Ours (ID)",
        "Ideal"
      ],
      "type": "nominal"
    },
    "y": {
      "axis": {
        "labelFontSize": 9,
        "title": "Entropy"
      },
      "field": "Entropy",
      "type": "quantitative"
    }
  },
  "height": 120,
  "mark": {
    "size": 8,
    "type": "bar"
  },
  "resolve": {
    "scale": {
      "x": "independent"
    }
  },
  "title": "",
  "width": 25
}

==> figures/generalization/continent-countries-Coverage.json <==
{
  "$schema": "https://vega.github.io/schema/vega-lite/v5.16.3.json",
  "config": {
    "axis": {
      "labelFont": "TeX Gyre Pagella",
      "titleFont": "TeX Gyre Pagella"
    },
    "header": {
      "labelFont": "TeX Gyre Pagella",
      "titleFont": "TeX Gyre Pagella"
    },
    "legend": {
      "labelFont": "TeX Gyre Pagella",
      "titleFont": "TeX Gyre Pagella"
    },
    "title": {
      "font": "TeX Gyre Pagella"
    }
  },
  "data": {
    "name": "data-ce748e32fb3196ee70f10b2575064bd3"
  },
  "datasets": {
    "data-ce748e32fb3196ee70f10b2575064bd3": [
      {
        "Coverage": 23.333333333333332,
        "Model": "Gemma",
        "Setting": "Baseline"
      },
      {
        "Coverage": 53.333333333333336,
        "Model": "Gemma",
        "Setting": "Ours (OOD)"
      },
      {
        "Coverage": 42.833333333333336,
        "Model": "Gemma",
        "Setting": "Ours (ID)"
      },
      {
        "Coverage": 17.833333333333332,
        "Model": "Llama-2",
        "Setting": "Baseline"
      },
      {
        "Coverage": 43.0,
        "Model": "Llama-2",
        "Setting": "Ours (OOD)"
      },
      {
        "Coverage": 38.166666666666664,
        "Model": "Llama-2",
        "Setting": "Ours (ID)"
      },
      {
        "Coverage": 44.0,
        "Model": "Mistral",
        "Setting": "Baseline"
      },
      {
        "Coverage": 71.5,
        "Model": "Mistral",
        "Setting": "Ours (OOD)"
      },
      {
        "Coverage": 38.666666666666664,
        "Model": "Mistral",
        "Setting": "Ours (ID)"
      },
      {
        "Coverage": 33.166666666666664,
        "Model": "Ideal",
        "Setting": "Ideal"
      }
    ]
  },
  "encoding": {
    "color": {
      "field": "Setting",
      "legend": null,
      "scale": {
        "domain": [
          "Baseline",
          "Ours (OOD)",
          "Ours (ID)",
          "Ideal"
        ],
        "range": [
          "#4a594e",
          "#5b8075",
          "#afcc9b",
          "#AFAFAF"
        ]
      },
      "type": "nominal"
    },
    "column": {
      "field": "Model",
      "sort": [
        "Gemma",
        "Llama-2",
        "Mistral",
        "Ideal"
      ],
      "spacing": 10,
      "title": null,
      "type": "nominal"
    },
    "x": {
      "axis": {
        "labels": false,
        "title": null
      },
      "field": "Setting",
      "sort": [
        "Baseline",
        "Ours (OOD)",
        "Ours (ID)",
        "Ideal"
      ],
      "type": "nominal"
    },
    "y": {
      "axis": {
        "labelFontSize": 9,
        "title": "Coverage"
      },
      "field": "Coverage",
      "type": "quantitative"
    }
  },
  "height": 120,
  "mark": {
    "size": 8,
    "type": "bar"
  },
  "resolve": {
    "scale": {
      "x": "independent"
    }
  },
  "title": "",
  "width": 25
}

==> figures/generalization/continent-countries-Entropy.json <==
{
  "$schema": "https://vega.github.io/schema/vega-lite/v5.16.3.json",
  "config": {
    "axis": {
      "labelFont": "TeX Gyre Pagella",
      "titleFont": "TeX Gyre Pagella"
    },
    "header": {
      "labelFont": "TeX Gyre Pagella",
      "titleFont": "TeX Gyre Pagella"
    },
    "legend": {
      "labelFont": "TeX Gyre Pagella",
      "titleFont": "TeX Gyre Pagella"
    },
    "title": {
      "font": "TeX Gyre Pagella"
    }
  },
  "data": {
    "name": "data-3ecfac2808c5b93e76f60ace5ad896d8"
  },
  "datasets": {
    "data-3ecfac2808c5b93e76f60ace5ad896d8": [
      {
        "Entropy": 1.5839396400112047,
        "Model": "Gemma",
        "Setting": "Baseline"
      },
      {
        "Entropy": 2.5884925377439423,
        "Model": "Gemma",
        "Setting": "Ours (OOD)"
      },
      {
        "Entropy": 3.323883809465173,
        "Model": "Gemma",
        "Setting": "Ours (ID)"
      },
      {
        "Entropy": 1.185241185242929,
        "Model": "Llama-2",
        "Setting": "Baseline"
      },
      {
        "Entropy": 2.734988243890298,
        "Model": "Llama-2",
        "Setting": "Ours (OOD)"
      },
      {
        "Entropy": 3.3508360174005163,
        "Model": "Llama-2",
        "Setting": "Ours (ID)"
      },
      {
        "Entropy": 1.925412265583583,
        "Model": "Mistral",
        "Setting": "Baseline"
      },
      {
        "Entropy": 3.269120345542802,
        "Model": "Mistral",
        "Setting": "Ours (OOD)"
      },
      {
        "Entropy": 3.352128218143021,
        "Model": "Mistral",
        "Setting": "Ours (ID)"
      },
      {
        "Entropy": 3.3526745612508093,
        "Model": "Ideal",
        "Setting": "Ideal"
      }
    ]
  },
  "encoding": {
    "color": {
      "field": "Setting",
      "legend": null,
      "scale": {
        "domain": [
          "Baseline",
          "Ours (OOD)",
          "Ours (ID)",
          "Ideal"
        ],
        "range": [
          "#4a594e",
          "#5b8075",
          "#afcc9b",
          "#AFAFAF"
        ]
      },
      "type": "nominal"
    },
    "column": {
      "field": "Model",
      "sort": [
        "Gemma",
        "Llama-2",
        "Mistral",
        "Ideal"
      ],
      "spacing": 10,
      "title": null,
      "type": "nominal"
    },
    "x": {
      "axis": {
        "labels": false,
        "title": null
      },
      "field": "Setting",
      "sort": [
        "Baseline",
        "Ours (OOD)",
        "Ours (ID)",
        "Ideal"
      ],
      "type": "nominal"
    },
    "y": {
      "axis": {
        "labelFontSize": 9,
        "title": "Entropy"
      },
      "field": "Entropy",
      "type": "quantitative"
    }
  },
  "height": 120,
  "mark": {
    "size": 8,
    "type": "bar"
  },
  "resolve": {
    "scale": {
      "x": "independent"
    }
  },
  "title": "",
  "width": 25
}

==> figures/generalization/day-date-Coverage.json <==
{
  "$schema": "https://vega.github.io/schema/vega-lite/v5.16.3.json",
  "config": {
    "axis": {
      "labelFont": "TeX Gyre Pagella",
      "titleFont": "TeX Gyre Pagella"
    },
    "header": {
      "labelFont": "TeX Gyre Pagella",
      "titleFont": "TeX Gyre Pagella"
    },
    "legend": {
      "labelFont": "TeX Gyre Pagella",
      "titleFont": "TeX Gyre Pagella"
    },
    "title": {
      "font": "TeX Gyre Pagella"
    }
  },
  "data": {
    "name": "data-bb0686ba319ad2cc56549b9c16429c15"
  },
  "datasets": {
    "data-bb0686ba319ad2cc56549b9c16429c15": [
      {
        "Coverage": 18.5,
        "Model": "Gemma",
        "Setting": "Baseline"
      },
      {
        "Coverage": 23.0,
        "Model": "Gemma",
        "Setting": "Ours (OOD)"
      },
      {
        "Coverage": 22.666666666666668,
        "Model": "Gemma",
        "Setting": "Ours (ID)"
      },
      {
        "Coverage": 14.333333333333334,
        "Model": "Llama-2",
        "Setting": "Baseline"
      },
      {
        "Coverage": 22.5,
        "Model": "Llama-2",
        "Setting": "Ours (OOD)"
      },
      {
        "Coverage": 22.666666666666668,
        "Model": "Llama-2",
        "Setting": "Ours (ID)"
      },
      {
        "Coverage": 22.666666666666668,
        "Model": "Mistral",
        "Setting": "Baseline"
      },
      {
        "Coverage": 22.5,
        "Model": "Mistral",
        "Setting": "Ours (OOD)"
      },
      {
        "Coverage": 22.666666666666668,
        "Model": "Mistral",
        "Setting": "Ours (ID)"
      },
      {
        "Coverage": 22.666666666666668,
        "Model": "Ideal",
        "Setting": "Ideal"
      }
    ]
  },
  "encoding": {
    "color": {
      "field": "Setting",
      "legend": null,
      "scale": {
        "domain": [
          "Baseline",
          "Ours (OOD)",
          "Ours (ID)",
          "Ideal"
        ],
        "range": [
          "#4a594e",
          "#5b8075",
          "#afcc9b",
          "#AFAFAF"
        ]
      },
      "type": "nominal"
    },
    "column": {
      "field": "Model",
      "sort": [
        "Gemma",
        "Llama-2",
        "Mistral",
        "Ideal"
      ],
      "spacing": 10,
      "title": null,
      "type": "nominal"
    },
    "x": {
      "axis": {
        "labels": false,
        "title": null
      },
      "field": "Setting",
      "sort": [
        "Baseline",
        "Ours (OOD)",
        "Ours (ID)",
        "Ideal"
      ],
      "type": "nominal"
    },
    "y": {
      "axis": {
        "labelFontSize": 9,
        "title": "Coverage"
      },
      "field": "Coverage",
      "type": "quantitative"
    }
  },
  "height": 120,
  "mark": {
    "size": 8,
    "type": "bar"
  },
  "resolve": {
    "scale": {
      "x": "independent"
    }
  },
  "title": "",
  "width": 25
}

==> figures/generalization/day-date-Entropy.json <==
{
  "$schema": "https://vega.github.io/schema/vega-lite/v5.16.3.json",
  "config": {
    "axis": {
      "labelFont": "TeX Gyre Pagella",
      "titleFont": "TeX Gyre Pagella"
    },
    "header": {
      "labelFont": "TeX Gyre Pagella",
      "titleFont": "TeX Gyre Pagella"
    },
    "legend": {
      "labelFont": "TeX Gyre Pagella",
      "titleFont": "TeX Gyre Pagella"
    },
    "title": {
      "font": "TeX Gyre Pagella"
    }
  },
  "data": {
    "name": "data-2afa7ee38a19643258b783427f66ce76"
  },
  "datasets": {
    "data-2afa7ee38a19643258b783427f66ce76": [
      {
        "Entropy": 1.8176485649322964,
        "Model": "Gemma",
        "Setting": "Baseline"
      },
      {
        "Entropy": 2.705538361792384,
        "Model": "Gemma",
        "Setting": "Ours (OOD)"
      },
      {
        "Entropy": 2.8918917076427326,
        "Model": "Gemma",
        "Setting": "Ours (ID)"
      },
      {
        "Entropy": 1.4672571221102981,
        "Model": "Llama-2",
        "Setting": "Baseline"
      },
      {
        "Entropy": 2.8134916163106483,
        "Model": "Llama-2",
        "Setting": "Ours (OOD)"
      },
      {
        "Entropy": 2.9127875045356166,
        "Model": "Llama-2",
        "Setting": "Ours (ID)"
      },
      {
        "Entropy": 2.2775571819647698,
        "Model": "Mistral",
        "Setting": "Baseline"
      },
      {
        "Entropy": 2.8383260700121795,
        "Model": "Mistral",
        "Setting": "Ours (OOD)"
      },
      {
        "Entropy": 2.9152433321494233,
        "Model": "Mistral",
        "Setting": "Ours (ID)"
      },
      {
        "Entropy": 2.9270315784008716,
        "Model": "Ideal",
        "Setting": "Ideal"
      }
    ]
  },
  "encoding": {
    "color": {
      "field": "Setting",
      "legend": null,
      "scale": {
        "domain": [
          "Baseline",
          "Ours (OOD)",
          "Ours (ID)",
          "Ideal"
        ],
        "range": [
          "#4a594e",
          "#5b8075",
          "#afcc9b",
          "#AFAFAF"
        ]
      },
      "type": "nominal"
    },
    "column": {
      "field": "Model",
      "sort": [
        "Gemma",
        "Llama-2",
        "Mistral",
        "Ideal"
      ],
      "spacing": 10,
      "title": null,
      "type": "nominal"
    },
    "x": {
      "axis": {
        "labels": false,
        "title": null
      },
      "field": "Setting",
      "sort": [
        "Baseline",
        "Ours (OOD)",
        "Ours (ID)",
        "Ideal"
      ],
      "type": "nominal"
    },
    "y": {
      "axis": {
        "labelFontSize": 9,
        "title": "Entropy"
      },
      "field": "Entropy",
      "type": "quantitative"
    }
  },
  "height": 120,
  "mark": {
    "size": 8,
    "type": "bar"
  },
  "resolve": {
    "scale": {
      "x": "independent"
    }
  },
  "title": "",
  "width": 25
}

==> figures/generalization/fruits-Coverage.json <==
{
  "$schema": "https://vega.github.io/schema/vega-lite/v5.16.3.json",
  "config": {
    "axis": {
      "labelFont": "TeX Gyre Pagella",
      "titleFont": "TeX Gyre Pagella"
    },
    "header": {
      "labelFont": "TeX Gyre Pagella",
      "titleFont": "TeX Gyre Pagella"
    },
    "legend": {
      "labelFont": "TeX Gyre Pagella",
      "titleFont": "TeX Gyre Pagella"
    },
    "title": {
      "font": "TeX Gyre Pagella"
    }
  },
  "data": {
    "name": "data-7e83be29afe621bde5579920a556794e"
  },
  "datasets": {
    "data-7e83be29afe621bde5579920a556794e": [
      {
        "Coverage": 20.5,
        "Model": "Gemma",
        "Setting": "Baseline"
      },
      {
        "Coverage": 62.0,
        "Model": "Gemma",
        "Setting": "Ours (OOD)"
      },
      {
        "Coverage": 230.0,
        "Model": "Gemma",
        "Setting": "Ours (ID)"
      },
      {
        "Coverage": 45.0,
        "Model": "Llama-2",
        "Setting": "Baseline"
      },
      {
        "Coverage": 60.5,
        "Model": "Llama-2",
        "Setting": "Ours (OOD)"
      },
      {
        "Coverage": 234.0,
        "Model": "Llama-2",
        "Setting": "Ours (ID)"
      },
      {
        "Coverage": 46.0,
        "Model": "Mistral",
        "Setting": "Baseline"
      },
      {
        "Coverage": 64.0,
        "Model": "Mistral",
        "Setting": "Ours (OOD)"
      },
      {
        "Coverage": 271.0,
        "Model": "Mistral",
        "Setting": "Ours (ID)"
      }
    ]
  },
  "encoding": {
    "color": {
      "field": "Setting",
      "legend": {},
      "scale": {
        "domain": [
          "Baseline",
          "Ours (OOD)",
          "Ours (ID)",
          "Ideal"
        ],
        "range": [
          "#4a594e",
          "#5b8075",
          "#afcc9b",
          "#AFAFAF"
        ]
      },
      "type": "nominal"
    },
    "column": {
      "field": "Model",
      "sort": [
        "Gemma",
        "Llama-2",
        "Mistral",
        "Ideal"
      ],
      "spacing": 10,
      "title": null,
      "type": "nominal"
    },
    "x": {
      "axis": {
        "labels": false,
        "title": null
      },
      "field": "Setting",
      "sort": [
        "Baseline",
        "Ours (OOD)",
        "Ours (ID)",
        "Ideal"
      ],
      "type": "nominal"
    },
    "y": {
      "axis": {
        "labelFontSize": 9,
        "title": "Coverage"
      },
      "field": "Coverage",
      "type": "quantitative"
    }
  },
  "height": 120,
  "mark": {
    "size": 8,
    "type": "bar"
  },
  "resolve": {
    "scale": {
      "x": "independent"
    }
  },
  "title": "",
  "width": 25
}

==> figures/generalization/fruits-Entropy.json <==
{
  "$schema": "https://vega.github.io/schema/vega-lite/v5.16.3.json",
  "config": {
    "axis": {
      "labelFont": "TeX Gyre Pagella",
      "titleFont": "TeX Gyre Pagella"
    },
    "header": {
      "labelFont": "TeX Gyre Pagella",
      "titleFont": "TeX Gyre Pagella"
    },
    "legend": {
      "labelFont": "TeX Gyre Pagella",
      "titleFont": "TeX Gyre Pagella"
    },
    "title": {
      "font": "TeX Gyre Pagella"
    }
  },
  "data": {
    "name": "data-cbd22841f68f98988b5cb5c2b9301d24"
  },
  "datasets": {
    "data-cbd22841f68f98988b5cb5c2b9301d24": [
      {
        "Entropy": 1.9624763431739158,
        "Model": "Gemma",
        "Setting": "Baseline"
      },
      {
        "Entropy": 2.8221618067120557,
        "Model": "Gemma",
        "Setting": "Ours (OOD)"
      },
      {
        "Entropy": 4.737961608780725,
        "Model": "Gemma",
        "Setting": "Ours (ID)"
      },
      {
        "Entropy": 2.334234342973142,
        "Model": "Llama-2",
        "Setting": "Baseline"
      },
      {
        "Entropy": 3.275792069006643,
        "Model": "Llama-2",
        "Setting": "Ours (OOD)"
      },
      {
        "Entropy": 4.804836226612073,
        "Model": "Llama-2",
        "Setting": "Ours (ID)"
      },
      {
        "Entropy": 2.333259896153794,
        "Model": "Mistral",
        "Setting": "Baseline"
      },
      {
        "Entropy": 3.1231015789730847,
        "Model": "Mistral",
        "Setting": "Ours (OOD)"
      },
      {
        "Entropy": 4.952310008763105,
        "Model": "Mistral",
        "Setting": "Ours (ID)"
      }
    ]
  },
  "encoding": {
    "color": {
      "field": "Setting",
      "legend": {},
      "scale": {
        "domain": [
          "Baseline",
          "Ours (OOD)",
          "Ours (ID)",
          "Ideal"
        ],
        "range": [
          "#4a594e",
          "#5b8075",
          "#afcc9b",
          "#AFAFAF"
        ]
      },
      "type": "nominal"
    },
    "column": {
      "field": "Model",
      "sort": [
        "Gemma",
        "Llama-2",
        "Mistral",
        "Ideal"
      ],
      "spacing": 10,
      "title": null,
      "type": "nominal"
    },
    "x": {
      "axis": {
        "labels": false,
        "title": null
      },
      "field": "Setting",
      "sort": [
        "Baseline",
        "Ours (OOD)",
        "Ours (ID)",
        "Ideal"
      ],
      "type": "nominal"
    },
    "y": {
      "axis": {
        "labelFontSize": 9,
        "title": "Entropy"
      },
      "field": "Entropy",
      "type": "quantitative"
    }
  },
  "height": 120,
  "mark": {
    "size": 8,
    "type": "bar"
  },
  "resolve": {
    "scale": {
      "x": "independent"
    }
  },
  "title": "",
  "width": 25
}

==> figures/generalization/numbers-Coverage.json <==
{
  "$schema": "https://vega.github.io/schema/vega-lite/v5.16.3.json",
  "config": {
    "axis": {
      "labelFont": "TeX Gyre Pagella",
      "titleFont": "TeX Gyre Pagella"
    },
    "header": {
      "labelFont": "TeX Gyre Pagella",
      "titleFont": "TeX Gyre Pagella"
    },
    "legend": {
      "labelFont": "TeX Gyre Pagella",
      "titleFont": "TeX Gyre Pagella"
    },
    "title": {
      "font": "TeX Gyre Pagella"
    }
  },
  "data": {
    "name": "data-edc68cf8862c76eb36f96b3b150b3b06"
  },
  "datasets": {
    "data-edc68cf8862c76eb36f96b3b150b3b06": [
      {
        "Coverage": 16.0,
        "Model": "Gemma",
        "Setting": "Baseline"
      },
      {
        "Coverage": 31.0,
        "Model": "Gemma",
        "Setting": "Ours (OOD)"
      },
      {
        "Coverage": 32.5,
        "Model": "Gemma",
        "Setting": "Ours (ID)"
      },
      {
        "Coverage": 10.0,
        "Model": "Llama-2",
        "Setting": "Baseline"
      },
      {
        "Coverage": 31.875,
        "Model": "Llama-2",
        "Setting": "Ours (OOD)"
      },
      {
        "Coverage": 32.5,
        "Model": "Llama-2",
        "Setting": "Ours (ID)"
      },
      {
        "Coverage": 29.25,
        "Model": "Mistral",
        "Setting": "Baseline"
      },
      {
        "Coverage": 32.0,
        "Model": "Mistral",
        "Setting": "Ours (OOD)"
      },
      {
        "Coverage": 32.5,
        "Model": "Mistral",
        "Setting": "Ours (ID)"
      },
      {
        "Coverage": 32.5,
        "Model": "Ideal",
        "Setting": "Ideal"
      }
    ]
  },
  "encoding": {
    "color": {
      "field": "Setting",
      "legend": null,
      "scale": {
        "domain": [
          "Baseline",
          "Ours (OOD)",
          "Ours (ID)",
          "Ideal"
        ],
        "range": [
          "#4a594e",
          "#5b8075",
          "#afcc9b",
          "#AFAFAF"
        ]
      },
      "type": "nominal"
    },
    "column": {
      "field": "Model",
      "sort": [
        "Gemma",
        "Llama-2",
        "Mistral",
        "Ideal"
      ],
      "spacing": 10,
      "title": null,
      "type": "nominal"
    },
    "x": {
      "axis": {
        "labels": false,
        "title": null
      },
      "field": "Setting",
      "sort": [
        "Baseline",
        "Ours (OOD)",
        "Ours (ID)",
        "Ideal"
      ],
      "type": "nominal"
    },
    "y": {
      "axis": {
        "labelFontSize": 9,
        "title": "Coverage"
      },
      "field": "Coverage",
      "type": "quantitative"
    }
  },
  "height": 120,
  "mark": {
    "size": 8,
    "type": "bar"
  },
  "resolve": {
    "scale": {
      "x": "independent"
    }
  },
  "title": "",
  "width": 25
}

==> figures/generalization/numbers-Entropy.json <==
{
  "$schema": "https://vega.github.io/schema/vega-lite/v5.16.3.json",
  "config": {
    "axis": {
      "labelFont": "TeX Gyre Pagella",
      "titleFont": "TeX Gyre Pagella"
    },
    "header": {
      "labelFont": "TeX Gyre Pagella",
      "titleFont": "TeX Gyre Pagella"
    },
    "legend": {
      "labelFont": "TeX Gyre Pagella",
      "titleFont": "TeX Gyre Pagella"
    },
    "title": {
      "font": "TeX Gyre Pagella"
    }
  },
  "data": {
    "name": "data-f6eefbc32c990df27aa672e2a289c4c4"
  },
  "datasets": {
    "data-f6eefbc32c990df27aa672e2a289c4c4": [
      {
        "Entropy": 1.2841428332982034,
        "Model": "Gemma",
        "Setting": "Baseline"
      },
      {
        "Entropy": 2.6481498603763964,
        "Model": "Gemma",
        "Setting": "Ours (OOD)"
      },
      {
        "Entropy": 2.9546450775485193,
        "Model": "Gemma",
        "Setting": "Ours (ID)"
      },
      {
        "Entropy": 0.9082221632920792,
        "Model": "Llama-2",
        "Setting": "Baseline"
      },
      {
        "Entropy": 2.7038017851936544,
        "Model": "Llama-2",
        "Setting": "Ours (OOD)"
      },
      {
        "Entropy": 2.965316164083631,
        "Model": "Llama-2",
        "Setting": "Ours (ID)"
      },
      {
        "Entropy": 2.4455903685598313,
        "Model": "Mistral",
        "Setting": "Baseline"
      },
      {
        "Entropy": 2.8401096875004668,
        "Model": "Mistral",
        "Setting": "Ours (OOD)"
      },
      {
        "Entropy": 2.963467095917888,
        "Model": "Mistral",
        "Setting": "Ours (ID)"
      },
      {
        "Entropy": 2.98470039258463,
        "Model": "Ideal",
        "Setting": "Ideal"
      }
    ]
  },
  "encoding": {
    "color": {
      "field": "Setting",
      "legend": null,
      "scale": {
        "domain": [
          "Baseline",
          "Ours (OOD)",
          "Ours (ID)",
          "Ideal"
        ],
        "range": [
          "#4a594e",
          "#5b8075",
          "#afcc9b",
          "#AFAFAF"
        ]
      },
      "type": "nominal"
    },
    "column": {
      "field": "Model",
      "sort": [
        "Gemma",
        "Llama-2",
        "Mistral",
        "Ideal"
      ],
      "spacing": 10,
      "title": null,
      "type": "nominal"
    },
    "x": {
      "axis": {
        "labels": false,
        "title": null
      },
      "field": "Setting",
      "sort": [
        "Baseline",
        "Ours (OOD)",
        "Ours (ID)",
        "Ideal"
      ],
      "type": "nominal"
    },
    "y": {
      "axis": {
        "labelFontSize": 9,
        "title": "Entropy"
      },
      "field": "Entropy",
      "type": "quantitative"
    }
  },
  "height": 120,
  "mark": {
    "size": 8,
    "type": "bar"
  },
  "resolve": {
    "scale": {
      "x": "independent"
    }
  },
  "title": "",
  "width": 25
}

==> figures/generalization/occupations-Coverage.json <==
{
  "$schema": "https://vega.github.io/schema/vega-lite/v5.16.3.json",
  "config": {
    "axis": {
      "labelFont": "TeX Gyre Pagella",
      "titleFont": "TeX Gyre Pagella"
    },
    "header": {
      "labelFont": "TeX Gyre Pagella",
      "titleFont": "TeX Gyre Pagella"
    },
    "legend": {
      "labelFont": "TeX Gyre Pagella",
      "titleFont": "TeX Gyre Pagella"
    },
    "title": {
      "font": "TeX Gyre Pagella"
    }
  },
  "data": {
    "name": "data-88505146d5ed8c09bc862abe91f11d6c"
  },
  "datasets": {
    "data-88505146d5ed8c09bc862abe91f11d6c": [
      {
        "Coverage": 51.666666666666664,
        "Model": "Gemma",
        "Setting": "Baseline"
      },
      {
        "Coverage": 148.0,
        "Model": "Gemma",
        "Setting": "Ours (OOD)"
      },
      {
        "Coverage": 160.33333333333334,
        "Model": "Gemma",
        "Setting": "Ours (ID)"
      },
      {
        "Coverage": 192.66666666666666,
        "Model": "Llama-2",
        "Setting": "Baseline"
      },
      {
        "Coverage": 313.3333333333333,
        "Model": "Llama-2",
        "Setting": "Ours (OOD)"
      },
      {
        "Coverage": 223.66666666666666,
        "Model": "Llama-2",
        "Setting": "Ours (ID)"
      },
      {
        "Coverage": 180.33333333333334,
        "Model": "Mistral",
        "Setting": "Baseline"
      },
      {
        "Coverage": 305.0,
        "Model": "Mistral",
        "Setting": "Ours (OOD)"
      },
      {
        "Coverage": 204.66666666666666,
        "Model": "Mistral",
        "Setting": "Ours (ID)"
      }
    ]
  },
  "encoding": {
    "color": {
      "field": "Setting",
      "legend": {},
      "scale": {
        "domain": [
          "Baseline",
          "Ours (OOD)",
          "Ours (ID)",
          "Ideal"
        ],
        "range": [
          "#4a594e",
          "#5b8075",
          "#afcc9b",
          "#AFAFAF"
        ]
      },
      "type": "nominal"
    },
    "column": {
      "field": "Model",
      "sort": [
        "Gemma",
        "Llama-2",
        "Mistral",
        "Ideal"
      ],
      "spacing": 10,
      "title": null,
      "type": "nominal"
    },
    "x": {
      "axis": {
        "labels": false,
        "title": null
      },
      "field": "Setting",
      "sort": [
        "Baseline",
        "Ours (OOD)",
        "Ours (ID)",
        "Ideal"
      ],
      "type": "nominal"
    },
    "y": {
      "axis": {
        "labelFontSize": 9,
        "title": "Coverage"
      },
      "field": "Coverage",
      "type": "quantitative"
    }
  },
  "height": 120,
  "mark": {
    "size": 8,
    "type": "bar"
  },
  "resolve": {
    "scale": {
      "x": "independent"
    }
  },
  "title": "",
  "width": 25
}

==> figures/generalization/occupations-Entropy.json <==
{
  "$schema": "https://vega.github.io/schema/vega-lite/v5.16.3.json",
  "config": {
    "axis": {
      "labelFont": "TeX Gyre Pagella",
      "titleFont": "TeX Gyre Pagella"
    },
    "header": {
      "labelFont": "TeX Gyre Pagella",
      "titleFont": "TeX Gyre Pagella"
    },
    "legend": {
      "labelFont": "TeX Gyre Pagella",
      "titleFont": "TeX Gyre Pagella"
    },
    "title": {
      "font": "TeX Gyre Pagella"
    }
  },
  "data": {
    "name": "data-0c7b33b6fa951b59c62ffcf3ff0955a2"
  },
  "datasets": {
    "data-0c7b33b6fa951b59c62ffcf3ff0955a2": [
      {
        "Entropy": 1.5870240022715796,
        "Model": "Gemma",
        "Setting": "Baseline"
      },
      {
        "Entropy": 3.402487272863498,
        "Model": "Gemma",
        "Setting": "Ours (OOD)"
      },
      {
        "Entropy": 3.852647543642815,
        "Model": "Gemma",
        "Setting": "Ours (ID)"
      },
      {
        "Entropy": 3.2128939010445055,
        "Model": "Llama-2",
        "Setting": "Baseline"
      },
      {
        "Entropy": 4.6841338991057695,
        "Model": "Llama-2",
        "Setting": "Ours (OOD)"
      },
      {
        "Entropy": 4.188580580741488,
        "Model": "Llama-2",
        "Setting": "Ours (ID)"
      },
      {
        "Entropy": 3.4851376543977826,
        "Model": "Mistral",
        "Setting": "Baseline"
      },
      {
        "Entropy": 4.799149410578376,
        "Model": "Mistral",
        "Setting": "Ours (OOD)"
      },
      {
        "Entropy": 4.049353995166343,
        "Model": "Mistral",
        "Setting": "Ours (ID)"
      }
    ]
  },
  "encoding": {
    "color": {
      "field": "Setting",
      "legend": {},
      "scale": {
        "domain": [
          "Baseline",
          "Ours (OOD)",
          "Ours (ID)",
          "Ideal"
        ],
        "range": [
          "#4a594e",
          "#5b8075",
          "#afcc9b",
          "#AFAFAF"
        ]
      },
      "type": "nominal"
    },
    "column": {
      "field": "Model",
      "sort": [
        "Gemma",
        "Llama-2",
        "Mistral",
        "Ideal"
      ],
      "spacing": 10,
      "title": null,
      "type": "nominal"
    },
    "x": {
      "axis": {
        "labels": false,
        "title": null
      },
      "field": "Setting",
      "sort": [
        "Baseline",
        "Ours (OOD)",
        "Ours (ID)",
        "Ideal"
      ],
      "type": "nominal"
    },
    "y": {
      "axis": {
        "labelFontSize": 9,
        "title": "Entropy"
      },
      "field": "Entropy",
      "type": "quantitative"
    }
  },
  "height": 120,
  "mark": {
    "size": 8,
    "type": "bar"
  },
  "resolve": {
    "scale": {
      "x": "independent"
    }
  },
  "title": "",
  "width": 25
}

==> figures/maps/baseline.json <==
{
  "$schema": "https://vega.github.io/schema/vega-lite/v5.16.3.json",
  "config": {
    "axis": {
      "labelFont": "TeX Gyre Pagella",
      "titleFont": "TeX Gyre Pagella"
    },
    "header": {
      "labelFont": "TeX Gyre Pagella",
      "titleFont": "TeX Gyre Pagella"
    },
    "legend": {
      "labelFont": "TeX Gyre Pagella",
      "titleFont": "TeX Gyre Pagella"
    },
    "title": {
      "font": "TeX Gyre Pagella"
    }
  },
  "datasets": {
    "data-1542fcb8095cfb0790d4599a27f6ea17": [
      {
        "city": "s\u00e3o paulo",
        "country": "brazil",
        "latitude": -10.54944,
        "longitude": -37.534440000000004
      },
      {
        "city": "stockholm",
        "country": "sweden",
        "latitude": 59.32938,
        "longitude": 18.06871
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "alexandria",
        "country": "egypt",
        "latitude": 31.20176,
        "longitude": 29.91582
      },
      {
        "city": "tokyo",
        "country": "japan",
        "latitude": 35.6895,
        "longitude": 139.69171
      },
      {
        "city": "tokyo",
        "country": "japan",
        "latitude": 35.6895,
        "longitude": 139.69171
      },
      {
        "city": "sydney",
        "country": "australia",
        "latitude": -33.86785,
        "longitude": 151.20732
      },
      {
        "city": "tokyo",
        "country": "japan",
        "latitude": 35.6895,
        "longitude": 139.69171
      },
      {
        "city": "mumbai",
        "country": "india",
        "latitude": 19.07283,
        "longitude": 72.88261
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "oslo",
        "country": "norway",
        "latitude": 59.91273,
        "longitude": 10.74609
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "sydney",
        "country": "australia",
        "latitude": -33.86785,
        "longitude": 151.20732
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "tokyo",
        "country": "japan",
        "latitude": 35.6895,
        "longitude": 139.69171
      },
      {
        "city": "tokyo",
        "country": "japan",
        "latitude": 35.6895,
        "longitude": 139.69171
      },
      {
        "city": "tel aviv",
        "country": "israel",
        "latitude": 32.08088,
        "longitude": 34.78057
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "madrid",
        "country": "spain",
        "latitude": 40.4165,
        "longitude": -3.70256
      },
      {
        "city": "tokyo",
        "country": "japan",
        "latitude": 35.6895,
        "longitude": 139.69171
      },
      {
        "city": "lyon",
        "country": "france",
        "latitude": 45.74846,
        "longitude": 4.84671
      },
      {
        "city": "tokyo",
        "country": "japan",
        "latitude": 35.6895,
        "longitude": 139.69171
      },
      {
        "city": "tokyo",
        "country": "japan",
        "latitude": 35.6895,
        "longitude": 139.69171
      },
      {
        "city": "cairo",
        "country": "egypt",
        "latitude": 30.06263,
        "longitude": 31.24967
      },
      {
        "city": "tokyo",
        "country": "japan",
        "latitude": 35.6895,
        "longitude": 139.69171
      },
      {
        "city": "tokyo",
        "country": "japan",
        "latitude": 35.6895,
        "longitude": 139.69171
      },
      {
        "city": "mumbai",
        "country": "india",
        "latitude": 19.07283,
        "longitude": 72.88261
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "santiago",
        "country": "chile",
        "latitude": -33.45694,
        "longitude": -70.64827
      },
      {
        "city": "tokyo",
        "country": "japan",
        "latitude": 35.6895,
        "longitude": 139.69171
      },
      {
        "city": "barcelona",
        "country": "spain",
        "latitude": 41.38879,
        "longitude": 2.15899
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "tokyo",
        "country": "japan",
        "latitude": 35.6895,
        "longitude": 139.69171
      },
      {
        "city": "stockholm",
        "country": "sweden",
        "latitude": 59.32938,
        "longitude": 18.06871
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "madrid",
        "country": "spain",
        "latitude": 40.4165,
        "longitude": -3.70256
      },
      {
        "city": "tokyo",
        "country": "japan",
        "latitude": 35.6895,
        "longitude": 139.69171
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "madrid",
        "country": "spain",
        "latitude": 40.4165,
        "longitude": -3.70256
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "tokyo",
        "country": "japan",
        "latitude": 35.6895,
        "longitude": 139.69171
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "rio de janeiro",
        "country": "brazil",
        "latitude": -22.90642,
        "longitude": -43.18223
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "vienna",
        "country": "austria",
        "latitude": 48.20849,
        "longitude": 16.37208
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "tokyo",
        "country": "japan",
        "latitude": 35.6895,
        "longitude": 139.69171
      },
      {
        "city": "rio de janeiro",
        "country": "brazil",
        "latitude": -22.90642,
        "longitude": -43.18223
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "tokyo",
        "country": "japan",
        "latitude": 35.6895,
        "longitude": 139.69171
      },
      {
        "city": "mumbai",
        "country": "india",
        "latitude": 19.07283,
        "longitude": 72.88261
      },
      {
        "city": "montevideo",
        "country": "uruguay",
        "latitude": -34.90328,
        "longitude": -56.18816
      },
      {
        "city": "tokyo",
        "country": "japan",
        "latitude": 35.6895,
        "longitude": 139.69171
      },
      {
        "city": "dublin",
        "country": "ireland",
        "latitude": 53.33306,
        "longitude": -6.24889
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "tokyo",
        "country": "japan",
        "latitude": 35.6895,
        "longitude": 139.69171
      },
      {
        "city": "stockholm",
        "country": "sweden",
        "latitude": 59.32938,
        "longitude": 18.06871
      },
      {
        "city": "mumbai",
        "country": "india",
        "latitude": 19.07283,
        "longitude": 72.88261
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "tokyo",
        "country": "japan",
        "latitude": 35.6895,
        "longitude": 139.69171
      },
      {
        "city": "tokyo",
        "country": "japan",
        "latitude": 35.6895,
        "longitude": 139.69171
      },
      {
        "city": "tokyo",
        "country": "japan",
        "latitude": 35.6895,
        "longitude": 139.69171
      },
      {
        "city": "tokyo",
        "country": "japan",
        "latitude": 35.6895,
        "longitude": 139.69171
      },
      {
        "city": "lagos",
        "country": "nigeria",
        "latitude": 6.45407,
        "longitude": 3.39467
      },
      {
        "city": "barcelona",
        "country": "spain",
        "latitude": 41.38879,
        "longitude": 2.15899
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "stockholm",
        "country": "sweden",
        "latitude": 59.32938,
        "longitude": 18.06871
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "athens",
        "country": "greece",
        "latitude": 37.98376,
        "longitude": 23.72784
      },
      {
        "city": "tokyo",
        "country": "japan",
        "latitude": 35.6895,
        "longitude": 139.69171
      },
      {
        "city": "auckland",
        "country": "new zealand",
        "latitude": -36.84853,
        "longitude": 174.76349
      },
      {
        "city": "tokyo",
        "country": "japan",
        "latitude": 35.6895,
        "longitude": 139.69171
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "mumbai",
        "country": "india",
        "latitude": 19.07283,
        "longitude": 72.88261
      },
      {
        "city": "tokyo",
        "country": "japan",
        "latitude": 35.6895,
        "longitude": 139.69171
      },
      {
        "city": "tokyo",
        "country": "japan",
        "latitude": 35.6895,
        "longitude": 139.69171
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "tokyo",
        "country": "japan",
        "latitude": 35.6895,
        "longitude": 139.69171
      },
      {
        "city": "s\u00e3o paulo",
        "country": "brazil",
        "latitude": -10.54944,
        "longitude": -37.534440000000004
      },
      {
        "city": "tokyo",
        "country": "japan",
        "latitude": 35.6895,
        "longitude": 139.69171
      },
      {
        "city": "tokyo",
        "country": "japan",
        "latitude": 35.6895,
        "longitude": 139.69171
      },
      {
        "city": "tokyo",
        "country": "japan",
        "latitude": 35.6895,
        "longitude": 139.69171
      },
      {
        "city": "tel aviv",
        "country": "israel",
        "latitude": 32.08088,
        "longitude": 34.78057
      },
      {
        "city": "lagos",
        "country": "nigeria",
        "latitude": 6.45407,
        "longitude": 3.39467
      },
      {
        "city": "tokyo",
        "country": "japan",
        "latitude": 35.6895,
        "longitude": 139.69171
      },
      {
        "city": "vienna",
        "country": "austria",
        "latitude": 48.20849,
        "longitude": 16.37208
      },
      {
        "city": "tokyo",
        "country": "japan",
        "latitude": 35.6895,
        "longitude": 139.69171
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "tokyo",
        "country": "japan",
        "latitude": 35.6895,
        "longitude": 139.69171
      },
      {
        "city": "lusaka",
        "country": "zambia",
        "latitude": -15.40669,
        "longitude": 28.28713
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "tokyo",
        "country": "japan",
        "latitude": 35.6895,
        "longitude": 139.69171
      },
      {
        "city": "tokyo",
        "country": "japan",
        "latitude": 35.6895,
        "longitude": 139.69171
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "tokyo",
        "country": "japan",
        "latitude": 35.6895,
        "longitude": 139.69171
      },
      {
        "city": "sarajevo",
        "country": "bosnia and herzegovina",
        "latitude": 43.84864,
        "longitude": 18.35644
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "santiago",
        "country": "chile",
        "latitude": -33.45694,
        "longitude": -70.64827
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "tokyo",
        "country": "japan",
        "latitude": 35.6895,
        "longitude": 139.69171
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "tokyo",
        "country": "japan",
        "latitude": 35.6895,
        "longitude": 139.69171
      },
      {
        "city": "tokyo",
        "country": "japan",
        "latitude": 35.6895,
        "longitude": 139.69171
      },
      {
        "city": "reykjavik",
        "country": "iceland",
        "latitude": 64.13548,
        "longitude": -21.89541
      },
      {
        "city": "vienna",
        "country": "austria",
        "latitude": 48.20849,
        "longitude": 16.37208
      },
      {
        "city": "new delhi",
        "country": "india",
        "latitude": 28.65195,
        "longitude": 77.23149
      },
      {
        "city": "auckland",
        "country": "new zealand",
        "latitude": -36.84853,
        "longitude": 174.76349
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "tokyo",
        "country": "japan",
        "latitude": 35.6895,
        "longitude": 139.69171
      },
      {
        "city": "tel aviv",
        "country": "israel",
        "latitude": 32.08088,
        "longitude": 34.78057
      },
      {
        "city": "reykjavik",
        "country": "iceland",
        "latitude": 64.13548,
        "longitude": -21.89541
      },
      {
        "city": "rio de janeiro",
        "country": "brazil",
        "latitude": -22.90642,
        "longitude": -43.18223
      },
      {
        "city": "tokyo",
        "country": "japan",
        "latitude": 35.6895,
        "longitude": 139.69171
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "lima",
        "country": "peru",
        "latitude": -12.04318,
        "longitude": -77.02824
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "kiev",
        "country": "ukraine",
        "latitude": 50.45466,
        "longitude": 30.5238
      },
      {
        "city": "bamako",
        "country": "mali",
        "latitude": 12.65,
        "longitude": -8.0
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "tokyo",
        "country": "japan",
        "latitude": 35.6895,
        "longitude": 139.69171
      },
      {
        "city": "tokyo",
        "country": "japan",
        "latitude": 35.6895,
        "longitude": 139.69171
      },
      {
        "city": "tokyo",
        "country": "japan",
        "latitude": 35.6895,
        "longitude": 139.69171
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "barcelona",
        "country": "spain",
        "latitude": 41.38879,
        "longitude": 2.15899
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "tokyo",
        "country": "japan",
        "latitude": 35.6895,
        "longitude": 139.69171
      },
      {
        "city": "stockholm",
        "country": "sweden",
        "latitude": 59.32938,
        "longitude": 18.06871
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "vienna",
        "country": "austria",
        "latitude": 48.20849,
        "longitude": 16.37208
      },
      {
        "city": "tokyo",
        "country": "japan",
        "latitude": 35.6895,
        "longitude": 139.69171
      },
      {
        "city": "tallinn",
        "country": "estonia",
        "latitude": 59.43696,
        "longitude": 24.75353
      },
      {
        "city": "tokyo",
        "country": "japan",
        "latitude": 35.6895,
        "longitude": 139.69171
      },
      {
        "city": "kigali",
        "country": "rwanda",
        "latitude": -1.94995,
        "longitude": 30.05885
      },
      {
        "city": "tokyo",
        "country": "japan",
        "latitude": 35.6895,
        "longitude": 139.69171
      },
      {
        "city": "lima",
        "country": "peru",
        "latitude": -12.04318,
        "longitude": -77.02824
      },
      {
        "city": "tokyo",
        "country": "japan",
        "latitude": 35.6895,
        "longitude": 139.69171
      },
      {
        "city": "bombay",
        "country": "india",
        "latitude": 19.07283,
        "longitude": 72.88261
      },
      {
        "city": "tokyo",
        "country": "japan",
        "latitude": 35.6895,
        "longitude": 139.69171
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "reykjavik",
        "country": "iceland",
        "latitude": 64.13548,
        "longitude": -21.89541
      },
      {
        "city": "tallinn",
        "country": "estonia",
        "latitude": 59.43696,
        "longitude": 24.75353
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "tokyo",
        "country": "japan",
        "latitude": 35.6895,
        "longitude": 139.69171
      },
      {
        "city": "tokyo",
        "country": "japan",
        "latitude": 35.6895,
        "longitude": 139.69171
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "mumbai",
        "country": "india",
        "latitude": 19.07283,
        "longitude": 72.88261
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "barcelona",
        "country": "spain",
        "latitude": 41.38879,
        "longitude": 2.15899
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "tokyo",
        "country": "japan",
        "latitude": 35.6895,
        "longitude": 139.69171
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "sydney",
        "country": "australia",
        "latitude": -33.86785,
        "longitude": 151.20732
      },
      {
        "city": "tokyo",
        "country": "japan",
        "latitude": 35.6895,
        "longitude": 139.69171
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "tokyo",
        "country": "japan",
        "latitude": 35.6895,
        "longitude": 139.69171
      },
      {
        "city": "mumbai",
        "country": "india",
        "latitude": 19.07283,
        "longitude": 72.88261
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "tokyo",
        "country": "japan",
        "latitude": 35.6895,
        "longitude": 139.69171
      },
      {
        "city": "tokyo",
        "country": "japan",
        "latitude": 35.6895,
        "longitude": 139.69171
      },
      {
        "city": "medell\u00edn",
        "country": "colombia",
        "latitude": 6.25184,
        "longitude": -75.56359
      },
      {
        "city": "tokyo",
        "country": "japan",
        "latitude": 35.6895,
        "longitude": 139.69171
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "tokyo",
        "country": "japan",
        "latitude": 35.6895,
        "longitude": 139.69171
      },
      {
        "city": "reykjavik",
        "country": "iceland",
        "latitude": 64.13548,
        "longitude": -21.89541
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "vienna",
        "country": "austria",
        "latitude": 48.20849,
        "longitude": 16.37208
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "tokyo",
        "country": "japan",
        "latitude": 35.6895,
        "longitude": 139.69171
      },
      {
        "city": "stockholm",
        "country": "sweden",
        "latitude": 59.32938,
        "longitude": 18.06871
      },
      {
        "city": "reykjavik",
        "country": "iceland",
        "latitude": 64.13548,
        "longitude": -21.89541
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "tokyo",
        "country": "japan",
        "latitude": 35.6895,
        "longitude": 139.69171
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "tokyo",
        "country": "japan",
        "latitude": 35.6895,
        "longitude": 139.69171
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "tokyo",
        "country": "japan",
        "latitude": 35.6895,
        "longitude": 139.69171
      },
      {
        "city": "sydney",
        "country": "australia",
        "latitude": -33.86785,
        "longitude": 151.20732
      },
      {
        "city": "tokyo",
        "country": "japan",
        "latitude": 35.6895,
        "longitude": 139.69171
      },
      {
        "city": "sydney",
        "country": "australia",
        "latitude": -33.86785,
        "longitude": 151.20732
      },
      {
        "city": "stockholm",
        "country": "sweden",
        "latitude": 59.32938,
        "longitude": 18.06871
      },
      {
        "city": "tokyo",
        "country": "japan",
        "latitude": 35.6895,
        "longitude": 139.69171
      },
      {
        "city": "sydney",
        "country": "australia",
        "latitude": -33.86785,
        "longitude": 151.20732
      },
      {
        "city": "tokyo",
        "country": "japan",
        "latitude": 35.6895,
        "longitude": 139.69171
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "reykjavik",
        "country": "iceland",
        "latitude": 64.13548,
        "longitude": -21.89541
      },
      {
        "city": "tokyo",
        "country": "japan",
        "latitude": 35.6895,
        "longitude": 139.69171
      },
      {
        "city": "sydney",
        "country": "australia",
        "latitude": -33.86785,
        "longitude": 151.20732
      },
      {
        "city": "tokyo",
        "country": "japan",
        "latitude": 35.6895,
        "longitude": 139.69171
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "madrid",
        "country": "spain",
        "latitude": 40.4165,
        "longitude": -3.70256
      },
      {
        "city": "stockholm",
        "country": "sweden",
        "latitude": 59.32938,
        "longitude": 18.06871
      },
      {
        "city": "mumbai",
        "country": "india",
        "latitude": 19.07283,
        "longitude": 72.88261
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "tokyo",
        "country": "japan",
        "latitude": 35.6895,
        "longitude": 139.69171
      },
      {
        "city": "barcelona",
        "country": "spain",
        "latitude": 41.38879,
        "longitude": 2.15899
      },
      {
        "city": "tokyo",
        "country": "japan",
        "latitude": 35.6895,
        "longitude": 139.69171
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "tokyo",
        "country": "japan",
        "latitude": 35.6895,
        "longitude": 139.69171
      },
      {
        "city": "mumbai",
        "country": "india",
        "latitude": 19.07283,
        "longitude": 72.88261
      },
      {
        "city": "tokyo",
        "country": "japan",
        "latitude": 35.6895,
        "longitude": 139.69171
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "madrid",
        "country": "spain",
        "latitude": 40.4165,
        "longitude": -3.70256
      },
      {
        "city": "sydney",
        "country": "australia",
        "latitude": -33.86785,
        "longitude": 151.20732
      },
      {
        "city": "tokyo",
        "country": "japan",
        "latitude": 35.6895,
        "longitude": 139.69171
      },
      {
        "city": "tokyo",
        "country": "japan",
        "latitude": 35.6895,
        "longitude": 139.69171
      },
      {
        "city": "tokyo",
        "country": "japan",
        "latitude": 35.6895,
        "longitude": 139.69171
      },
      {
        "city": "tokyo",
        "country": "japan",
        "latitude": 35.6895,
        "longitude": 139.69171
      },
      {
        "city": "tokyo",
        "country": "japan",
        "latitude": 35.6895,
        "longitude": 139.69171
      },
      {
        "city": "tokyo",
        "country": "japan",
        "latitude": 35.6895,
        "longitude": 139.69171
      },
      {
        "city": "stockholm",
        "country": "sweden",
        "latitude": 59.32938,
        "longitude": 18.06871
      },
      {
        "city": "tokyo",
        "country": "japan",
        "latitude": 35.6895,
        "longitude": 139.69171
      },
      {
        "city": "athens",
        "country": "greece",
        "latitude": 37.98376,
        "longitude": 23.72784
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "tokyo",
        "country": "japan",
        "latitude": 35.6895,
        "longitude": 139.69171
      },
      {
        "city": "tokyo",
        "country": "japan",
        "latitude": 35.6895,
        "longitude": 139.69171
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "tokyo",
        "country": "japan",
        "latitude": 35.6895,
        "longitude": 139.69171
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "tokyo",
        "country": "japan",
        "latitude": 35.6895,
        "longitude": 139.69171
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "stockholm",
        "country": "sweden",
        "latitude": 59.32938,
        "longitude": 18.06871
      },
      {
        "city": "prague",
        "country": "czech republic",
        "latitude": 50.08804,
        "longitude": 14.42076
      },
      {
        "city": "stockholm",
        "country": "sweden",
        "latitude": 59.32938,
        "longitude": 18.06871
      },
      {
        "city": "tokyo",
        "country": "japan",
        "latitude": 35.6895,
        "longitude": 139.69171
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "santiago",
        "country": "chile",
        "latitude": -33.45694,
        "longitude": -70.64827
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "new delhi",
        "country": "india",
        "latitude": 28.65195,
        "longitude": 77.23149
      },
      {
        "city": "tokyo",
        "country": "japan",
        "latitude": 35.6895,
        "longitude": 139.69171
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "tokyo",
        "country": "japan",
        "latitude": 35.6895,
        "longitude": 139.69171
      },
      {
        "city": "tokyo",
        "country": "japan",
        "latitude": 35.6895,
        "longitude": 139.69171
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "reykjavik",
        "country": "iceland",
        "latitude": 64.13548,
        "longitude": -21.89541
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "s\u00e3o paulo",
        "country": "brazil",
        "latitude": -10.54944,
        "longitude": -37.534440000000004
      },
      {
        "city": "helsinki",
        "country": "finland",
        "latitude": 60.16952,
        "longitude": 24.93545
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "tokyo",
        "country": "japan",
        "latitude": 35.6895,
        "longitude": 139.69171
      },
      {
        "city": "stockholm",
        "country": "sweden",
        "latitude": 59.32938,
        "longitude": 18.06871
      },
      {
        "city": "mumbai",
        "country": "india",
        "latitude": 19.07283,
        "longitude": 72.88261
      },
      {
        "city": "tokyo",
        "country": "japan",
        "latitude": 35.6895,
        "longitude": 139.69171
      },
      {
        "city": "stockholm",
        "country": "sweden",
        "latitude": 59.32938,
        "longitude": 18.06871
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "buenos aires",
        "country": "argentina",
        "latitude": -34.61315,
        "longitude": -58.37723
      },
      {
        "city": "tokyo",
        "country": "japan",
        "latitude": 35.6895,
        "longitude": 139.69171
      },
      {
        "city": "stockholm",
        "country": "sweden",
        "latitude": 59.32938,
        "longitude": 18.06871
      },
      {
        "city": "tokyo",
        "country": "japan",
        "latitude": 35.6895,
        "longitude": 139.69171
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "stockholm",
        "country": "sweden",
        "latitude": 59.32938,
        "longitude": 18.06871
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "tokyo",
        "country": "japan",
        "latitude": 35.6895,
        "longitude": 139.69171
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "tokyo",
        "country": "japan",
        "latitude": 35.6895,
        "longitude": 139.69171
      },
      {
        "city": "s\u00e3o paulo",
        "country": "brazil",
        "latitude": -10.54944,
        "longitude": -37.534440000000004
      },
      {
        "city": "tokyo",
        "country": "japan",
        "latitude": 35.6895,
        "longitude": 139.69171
      },
      {
        "city": "vienna",
        "country": "austria",
        "latitude": 48.20849,
        "longitude": 16.37208
      },
      {
        "city": "vienna",
        "country": "austria",
        "latitude": 48.20849,
        "longitude": 16.37208
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "mumbai",
        "country": "india",
        "latitude": 19.07283,
        "longitude": 72.88261
      },
      {
        "city": "mumbai",
        "country": "india",
        "latitude": 19.07283,
        "longitude": 72.88261
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "stockholm",
        "country": "sweden",
        "latitude": 59.32938,
        "longitude": 18.06871
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "auckland",
        "country": "new zealand",
        "latitude": -36.84853,
        "longitude": 174.76349
      },
      {
        "city": "tokyo",
        "country": "japan",
        "latitude": 35.6895,
        "longitude": 139.69171
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "santiago",
        "country": "chile",
        "latitude": -33.45694,
        "longitude": -70.64827
      },
      {
        "city": "helsinki",
        "country": "finland",
        "latitude": 60.16952,
        "longitude": 24.93545
      },
      {
        "city": "tokyo",
        "country": "japan",
        "latitude": 35.6895,
        "longitude": 139.69171
      },
      {
        "city": "tokyo",
        "country": "japan",
        "latitude": 35.6895,
        "longitude": 139.69171
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "tokyo",
        "country": "japan",
        "latitude": 35.6895,
        "longitude": 139.69171
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "stockholm",
        "country": "sweden",
        "latitude": 59.32938,
        "longitude": 18.06871
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "s\u00e3o paulo",
        "country": "brazil",
        "latitude": -10.54944,
        "longitude": -37.534440000000004
      },
      {
        "city": "sydney",
        "country": "australia",
        "latitude": -33.86785,
        "longitude": 151.20732
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "mumbai",
        "country": "india",
        "latitude": 19.07283,
        "longitude": 72.88261
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "reykjavik",
        "country": "iceland",
        "latitude": 64.13548,
        "longitude": -21.89541
      },
      {
        "city": "tokyo",
        "country": "japan",
        "latitude": 35.6895,
        "longitude": 139.69171
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "mumbai",
        "country": "india",
        "latitude": 19.07283,
        "longitude": 72.88261
      },
      {
        "city": "tokyo",
        "country": "japan",
        "latitude": 35.6895,
        "longitude": 139.69171
      },
      {
        "city": "rome",
        "country": "italy",
        "latitude": 41.89193,
        "longitude": 12.511330000000001
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "tokyo",
        "country": "japan",
        "latitude": 35.6895,
        "longitude": 139.69171
      },
      {
        "city": "tokyo",
        "country": "japan",
        "latitude": 35.6895,
        "longitude": 139.69171
      },
      {
        "city": "sydney",
        "country": "australia",
        "latitude": -33.86785,
        "longitude": 151.20732
      },
      {
        "city": "tokyo",
        "country": "japan",
        "latitude": 35.6895,
        "longitude": 139.69171
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "athens",
        "country": "greece",
        "latitude": 37.98376,
        "longitude": 23.72784
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "tokyo",
        "country": "japan",
        "latitude": 35.6895,
        "longitude": 139.69171
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "tokyo",
        "country": "japan",
        "latitude": 35.6895,
        "longitude": 139.69171
      },
      {
        "city": "stockholm",
        "country": "sweden",
        "latitude": 59.32938,
        "longitude": 18.06871
      },
      {
        "city": "stockholm",
        "country": "sweden",
        "latitude": 59.32938,
        "longitude": 18.06871
      },
      {
        "city": "tokyo",
        "country": "japan",
        "latitude": 35.6895,
        "longitude": 139.69171
      },
      {
        "city": "tokyo",
        "country": "japan",
        "latitude": 35.6895,
        "longitude": 139.69171
      },
      {
        "city": "tokyo",
        "country": "japan",
        "latitude": 35.6895,
        "longitude": 139.69171
      },
      {
        "city": "vienna",
        "country": "austria",
        "latitude": 48.20849,
        "longitude": 16.37208
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "bamako",
        "country": "mali",
        "latitude": 12.65,
        "longitude": -8.0
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "santiago",
        "country": "chile",
        "latitude": -33.45694,
        "longitude": -70.64827
      },
      {
        "city": "tokyo",
        "country": "japan",
        "latitude": 35.6895,
        "longitude": 139.69171
      },
      {
        "city": "tokyo",
        "country": "japan",
        "latitude": 35.6895,
        "longitude": 139.69171
      },
      {
        "city": "lagos",
        "country": "nigeria",
        "latitude": 6.45407,
        "longitude": 3.39467
      },
      {
        "city": "havana",
        "country": "cuba",
        "latitude": 23.13302,
        "longitude": -82.38304
      },
      {
        "city": "prague",
        "country": "czech republic",
        "latitude": 50.08804,
        "longitude": 14.42076
      },
      {
        "city": "tokyo",
        "country": "japan",
        "latitude": 35.6895,
        "longitude": 139.69171
      },
      {
        "city": "tokyo",
        "country": "japan",
        "latitude": 35.6895,
        "longitude": 139.69171
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "tokyo",
        "country": "japan",
        "latitude": 35.6895,
        "longitude": 139.69171
      },
      {
        "city": "copenhagen",
        "country": "denmark",
        "latitude": 55.67594,
        "longitude": 12.56553
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "madrid",
        "country": "spain",
        "latitude": 40.4165,
        "longitude": -3.70256
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "tallinn",
        "country": "estonia",
        "latitude": 59.43696,
        "longitude": 24.75353
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "belgrade",
        "country": "serbia",
        "latitude": 44.80401,
        "longitude": 20.46513
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "stockholm",
        "country": "sweden",
        "latitude": 59.32938,
        "longitude": 18.06871
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "tokyo",
        "country": "japan",
        "latitude": 35.6895,
        "longitude": 139.69171
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "mumbai",
        "country": "india",
        "latitude": 19.07283,
        "longitude": 72.88261
      },
      {
        "city": "lima",
        "country": "peru",
        "latitude": -12.04318,
        "longitude": -77.02824
      },
      {
        "city": "tokyo",
        "country": "japan",
        "latitude": 35.6895,
        "longitude": 139.69171
      },
      {
        "city": "tokyo",
        "country": "japan",
        "latitude": 35.6895,
        "longitude": 139.69171
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "tokyo",
        "country": "japan",
        "latitude": 35.6895,
        "longitude": 139.69171
      },
      {
        "city": "medell\u00edn",
        "country": "colombia",
        "latitude": 6.25184,
        "longitude": -75.56359
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "sydney",
        "country": "australia",
        "latitude": -33.86785,
        "longitude": 151.20732
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "tokyo",
        "country": "japan",
        "latitude": 35.6895,
        "longitude": 139.69171
      },
      {
        "city": "tokyo",
        "country": "japan",
        "latitude": 35.6895,
        "longitude": 139.69171
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "tokyo",
        "country": "japan",
        "latitude": 35.6895,
        "longitude": 139.69171
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "tokyo",
        "country": "japan",
        "latitude": 35.6895,
        "longitude": 139.69171
      },
      {
        "city": "tokyo",
        "country": "japan",
        "latitude": 35.6895,
        "longitude": 139.69171
      },
      {
        "city": "mumbai",
        "country": "india",
        "latitude": 19.07283,
        "longitude": 72.88261
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "tokyo",
        "country": "japan",
        "latitude": 35.6895,
        "longitude": 139.69171
      },
      {
        "city": "tokyo",
        "country": "japan",
        "latitude": 35.6895,
        "longitude": 139.69171
      },
      {
        "city": "prague",
        "country": "czech republic",
        "latitude": 50.08804,
        "longitude": 14.42076
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "tokyo",
        "country": "japan",
        "latitude": 35.6895,
        "longitude": 139.69171
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "tokyo",
        "country": "japan",
        "latitude": 35.6895,
        "longitude": 139.69171
      },
      {
        "city": "tokyo",
        "country": "japan",
        "latitude": 35.6895,
        "longitude": 139.69171
      },
      {
        "city": "rio de janeiro",
        "country": "brazil",
        "latitude": -22.90642,
        "longitude": -43.18223
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "rio de janeiro",
        "country": "brazil",
        "latitude": -22.90642,
        "longitude": -43.18223
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "tokyo",
        "country": "japan",
        "latitude": 35.6895,
        "longitude": 139.69171
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "tokyo",
        "country": "japan",
        "latitude": 35.6895,
        "longitude": 139.69171
      },
      {
        "city": "tokyo",
        "country": "japan",
        "latitude": 35.6895,
        "longitude": 139.69171
      },
      {
        "city": "santiago",
        "country": "chile",
        "latitude": -33.45694,
        "longitude": -70.64827
      },
      {
        "city": "tokyo",
        "country": "japan",
        "latitude": 35.6895,
        "longitude": 139.69171
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "mumbai",
        "country": "india",
        "latitude": 19.07283,
        "longitude": 72.88261
      },
      {
        "city": "rio de janeiro",
        "country": "brazil",
        "latitude": -22.90642,
        "longitude": -43.18223
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "sydney",
        "country": "australia",
        "latitude": -33.86785,
        "longitude": 151.20732
      },
      {
        "city": "tokyo",
        "country": "japan",
        "latitude": 35.6895,
        "longitude": 139.69171
      },
      {
        "city": "stockholm",
        "country": "sweden",
        "latitude": 59.32938,
        "longitude": 18.06871
      },
      {
        "city": "tokyo",
        "country": "japan",
        "latitude": 35.6895,
        "longitude": 139.69171
      },
      {
        "city": "rio de janeiro",
        "country": "brazil",
        "latitude": -22.90642,
        "longitude": -43.18223
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "auckland",
        "country": "new zealand",
        "latitude": -36.84853,
        "longitude": 174.76349
      },
      {
        "city": "tokyo",
        "country": "japan",
        "latitude": 35.6895,
        "longitude": 139.69171
      },
      {
        "city": "tokyo",
        "country": "japan",
        "latitude": 35.6895,
        "longitude": 139.69171
      },
      {
        "city": "tokyo",
        "country": "japan",
        "latitude": 35.6895,
        "longitude": 139.69171
      },
      {
        "city": "athens",
        "country": "greece",
        "latitude": 37.98376,
        "longitude": 23.72784
      },
      {
        "city": "reykjavik",
        "country": "iceland",
        "latitude": 64.13548,
        "longitude": -21.89541
      },
      {
        "city": "tokyo",
        "country": "japan",
        "latitude": 35.6895,
        "longitude": 139.69171
      },
      {
        "city": "tokyo",
        "country": "japan",
        "latitude": 35.6895,
        "longitude": 139.69171
      },
      {
        "city": "stockholm",
        "country": "sweden",
        "latitude": 59.32938,
        "longitude": 18.06871
      },
      {
        "city": "tokyo",
        "country": "japan",
        "latitude": 35.6895,
        "longitude": 139.69171
      },
      {
        "city": "santiago",
        "country": "chile",
        "latitude": -33.45694,
        "longitude": -70.64827
      },
      {
        "city": "tokyo",
        "country": "japan",
        "latitude": 35.6895,
        "longitude": 139.69171
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "tokyo",
        "country": "japan",
        "latitude": 35.6895,
        "longitude": 139.69171
      },
      {
        "city": "tokyo",
        "country": "japan",
        "latitude": 35.6895,
        "longitude": 139.69171
      },
      {
        "city": "barcelona",
        "country": "spain",
        "latitude": 41.38879,
        "longitude": 2.15899
      },
      {
        "city": "tokyo",
        "country": "japan",
        "latitude": 35.6895,
        "longitude": 139.69171
      },
      {
        "city": "sarajevo",
        "country": "bosnia and herzegovina",
        "latitude": 43.84864,
        "longitude": 18.35644
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "reykjavik",
        "country": "iceland",
        "latitude": 64.13548,
        "longitude": -21.89541
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "tokyo",
        "country": "japan",
        "latitude": 35.6895,
        "longitude": 139.69171
      },
      {
        "city": "tokyo",
        "country": "japan",
        "latitude": 35.6895,
        "longitude": 139.69171
      },
      {
        "city": "tel aviv",
        "country": "israel",
        "latitude": 32.08088,
        "longitude": 34.78057
      },
      {
        "city": "mumbai",
        "country": "india",
        "latitude": 19.07283,
        "longitude": 72.88261
      },
      {
        "city": "tokyo",
        "country": "japan",
        "latitude": 35.6895,
        "longitude": 139.69171
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "tokyo",
        "country": "japan",
        "latitude": 35.6895,
        "longitude": 139.69171
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "stockholm",
        "country": "sweden",
        "latitude": 59.32938,
        "longitude": 18.06871
      },
      {
        "city": "tokyo",
        "country": "japan",
        "latitude": 35.6895,
        "longitude": 139.69171
      },
      {
        "city": "mumbai",
        "country": "india",
        "latitude": 19.07283,
        "longitude": 72.88261
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "s\u00e3o paulo",
        "country": "brazil",
        "latitude": -10.54944,
        "longitude": -37.534440000000004
      },
      {
        "city": "z\u00fcrich",
        "country": "switzerland",
        "latitude": 47.36667,
        "longitude": 8.55
      },
      {
        "city": "lagos",
        "country": "nigeria",
        "latitude": 6.45407,
        "longitude": 3.39467
      },
      {
        "city": "tokyo",
        "country": "japan",
        "latitude": 35.6895,
        "longitude": 139.69171
      },
      {
        "city": "havana",
        "country": "cuba",
        "latitude": 23.13302,
        "longitude": -82.38304
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "tokyo",
        "country": "japan",
        "latitude": 35.6895,
        "longitude": 139.69171
      },
      {
        "city": "tokyo",
        "country": "japan",
        "latitude": 35.6895,
        "longitude": 139.69171
      }
    ]
  },
  "height": 250,
  "layer": [
    {
      "data": {
        "format": {
          "feature": "countries",
          "type": "topojson"
        },
        "url": "https://cdn.jsdelivr.net/npm/vega-datasets@v1.29.0/data/world-110m.json"
      },
      "mark": {
        "fill": "lightgray",
        "stroke": "white",
        "type": "geoshape"
      },
      "projection": {
        "type": "equalEarth"
      }
    },
    {
      "data": {
        "name": "data-1542fcb8095cfb0790d4599a27f6ea17"
      },
      "encoding": {
        "latitude": {
          "field": "latitude",
          "type": "quantitative"
        },
        "longitude": {
          "field": "longitude",
          "type": "quantitative"
        },
        "size": {
          "value": 30
        }
      },
      "mark": {
        "type": "point"
      }
    }
  ],
  "width": 500
}

==> figures/maps/tuned-id.json <==
{
  "$schema": "https://vega.github.io/schema/vega-lite/v5.16.3.json",
  "config": {
    "axis": {
      "labelFont": "TeX Gyre Pagella",
      "titleFont": "TeX Gyre Pagella"
    },
    "header": {
      "labelFont": "TeX Gyre Pagella",
      "titleFont": "TeX Gyre Pagella"
    },
    "legend": {
      "labelFont": "TeX Gyre Pagella",
      "titleFont": "TeX Gyre Pagella"
    },
    "title": {
      "font": "TeX Gyre Pagella"
    }
  },
  "datasets": {
    "data-c9990cee10cac6bc53024bb977b195f7": [
      {
        "city": "tirana",
        "country": "albania",
        "latitude": 41.3275,
        "longitude": 19.81889
      },
      {
        "city": "salalah",
        "country": "oman",
        "latitude": 17.01505,
        "longitude": 54.09237
      },
      {
        "city": "nuremberg",
        "country": "germany",
        "latitude": 49.45421,
        "longitude": 11.07752
      },
      {
        "city": "suva",
        "country": "fiji",
        "latitude": -18.13683,
        "longitude": 178.42531
      },
      {
        "city": "portmore",
        "country": "jamaica",
        "latitude": 17.97102,
        "longitude": -76.88691
      },
      {
        "city": "tartu",
        "country": "estonia",
        "latitude": 58.38062,
        "longitude": 26.72509
      },
      {
        "city": "porto alegre",
        "country": "brazil",
        "latitude": -3.45778,
        "longitude": -42.37028
      },
      {
        "city": "ostrava",
        "country": "czech republic",
        "latitude": 49.83465,
        "longitude": 18.28204
      },
      {
        "city": "rio branco",
        "country": "brazil",
        "latitude": -12.69056,
        "longitude": -43.18417
      },
      {
        "city": "ngozi",
        "country": "burundi",
        "latitude": -2.9075,
        "longitude": 29.8306
      },
      {
        "city": "tunis",
        "country": "tunisia",
        "latitude": 36.81897,
        "longitude": 10.16579
      },
      {
        "city": "al rayyan",
        "country": "qatar",
        "latitude": 25.29194,
        "longitude": 51.42444
      },
      {
        "city": "ploie\u0219ti",
        "country": "romania",
        "latitude": 44.95,
        "longitude": 26.01667
      },
      {
        "city": "bamako",
        "country": "mali",
        "latitude": 12.65,
        "longitude": -8.0
      },
      {
        "city": "chittagong",
        "country": "bangladesh",
        "latitude": 22.3384,
        "longitude": 91.83168
      },
      {
        "city": "port-au-prince",
        "country": "haiti",
        "latitude": 18.54349,
        "longitude": -72.33881
      },
      {
        "city": "adelaide",
        "country": "australia",
        "latitude": -34.92866,
        "longitude": 138.59863
      },
      {
        "city": "aden",
        "country": "yemen",
        "latitude": 12.77944,
        "longitude": 45.03667
      },
      {
        "city": "limassol",
        "country": "cyprus",
        "latitude": 34.68406,
        "longitude": 33.03794
      },
      {
        "city": "oaxaca city",
        "country": "mexico",
        "latitude": 17.06542,
        "longitude": -96.72365
      },
      {
        "city": "banja luka",
        "country": "bosnia and herzegovina",
        "latitude": 44.77842,
        "longitude": 17.19386
      },
      {
        "city": "mek'ele",
        "country": "ethiopia",
        "latitude": 13.49667,
        "longitude": 39.47528
      },
      {
        "city": "vlor\u00eb",
        "country": "albania",
        "latitude": 40.4686,
        "longitude": 19.48318
      },
      {
        "city": "koblenz",
        "country": "germany",
        "latitude": 50.35357,
        "longitude": 7.57883
      },
      {
        "city": "portmore",
        "country": "jamaica",
        "latitude": 17.97102,
        "longitude": -76.88691
      },
      {
        "city": "aachen",
        "country": "germany",
        "latitude": 50.77664,
        "longitude": 6.08342
      },
      {
        "city": "sapporo",
        "country": "japan",
        "latitude": 43.06667,
        "longitude": 141.35
      },
      {
        "city": "san miguel",
        "country": "el salvador",
        "latitude": 13.48333,
        "longitude": -88.18333
      },
      {
        "city": "banjul",
        "country": "gambia",
        "latitude": 13.45274,
        "longitude": -16.57803
      },
      {
        "city": "galway",
        "country": "ireland",
        "latitude": 53.27245,
        "longitude": -9.05095
      },
      {
        "city": "medan",
        "country": "indonesia",
        "latitude": 3.58333,
        "longitude": 98.66667
      },
      {
        "city": "san fernando",
        "country": "trinidad and tobago",
        "latitude": 10.27969,
        "longitude": -61.46835
      },
      {
        "city": "buenos aires",
        "country": "argentina",
        "latitude": -34.61315,
        "longitude": -58.37723
      },
      {
        "city": "bayam\u00f3n",
        "country": "puerto rico",
        "latitude": 18.39856,
        "longitude": -66.15572
      },
      {
        "city": "rajshahi",
        "country": "bangladesh",
        "latitude": 24.374,
        "longitude": 88.60114
      },
      {
        "city": "los angeles",
        "country": "united states",
        "latitude": 34.05223,
        "longitude": -118.24368
      },
      {
        "city": "rajshahi",
        "country": "bangladesh",
        "latitude": 24.374,
        "longitude": 88.60114
      },
      {
        "city": "baghdad",
        "country": "iraq",
        "latitude": 33.34058,
        "longitude": 44.40088
      },
      {
        "city": "new delhi",
        "country": "india",
        "latitude": 28.65195,
        "longitude": 77.23149
      },
      {
        "city": "montreal",
        "country": "canada",
        "latitude": 45.50884,
        "longitude": -73.58781
      },
      {
        "city": "rotterdam",
        "country": "netherlands",
        "latitude": 51.9225,
        "longitude": 4.47917
      },
      {
        "city": "budapest",
        "country": "hungary",
        "latitude": 47.49835,
        "longitude": 19.04045
      },
      {
        "city": "famagusta",
        "country": "cyprus",
        "latitude": 35.12489,
        "longitude": 33.94135
      },
      {
        "city": "chicago",
        "country": "united states",
        "latitude": 41.85003,
        "longitude": -87.65005
      },
      {
        "city": "belgrade",
        "country": "serbia",
        "latitude": 44.80401,
        "longitude": 20.46513
      },
      {
        "city": "benguela",
        "country": "angola",
        "latitude": -12.57626,
        "longitude": 13.40547
      },
      {
        "city": "bengaluru",
        "country": "india",
        "latitude": 12.97194,
        "longitude": 77.59369
      },
      {
        "city": "tamale",
        "country": "ghana",
        "latitude": 9.40079,
        "longitude": -0.8393
      },
      {
        "city": "veliko turnovo",
        "country": "bulgaria",
        "latitude": 43.08124,
        "longitude": 25.62904
      },
      {
        "city": "ashgabat",
        "country": "turkmenistan",
        "latitude": 37.95,
        "longitude": 58.38333
      },
      {
        "city": "singapore",
        "country": "singapore",
        "latitude": 1.28967,
        "longitude": 103.85007
      },
      {
        "city": "rajshahi",
        "country": "bangladesh",
        "latitude": 24.374,
        "longitude": 88.60114
      },
      {
        "city": "beau bassin-rose hill",
        "country": "mauritius",
        "latitude": -20.23325,
        "longitude": 57.46609
      },
      {
        "city": "libreville",
        "country": "gabon",
        "latitude": 0.39241000000000004,
        "longitude": 9.45356
      },
      {
        "city": "rajshahi",
        "country": "bangladesh",
        "latitude": 24.374,
        "longitude": 88.60114
      },
      {
        "city": "port said",
        "country": "egypt",
        "latitude": 31.26531,
        "longitude": 32.3019
      },
      {
        "city": "hangzhou",
        "country": "china",
        "latitude": 30.29365,
        "longitude": 120.16142
      },
      {
        "city": "aarhus",
        "country": "denmark",
        "latitude": 56.15674,
        "longitude": 10.21076
      },
      {
        "city": "rade\u010de",
        "country": "slovenia",
        "latitude": 46.06806,
        "longitude": 15.18389
      },
      {
        "city": "rabat",
        "country": "morocco",
        "latitude": 34.01325,
        "longitude": -6.83255
      },
      {
        "city": "bayambang",
        "country": "philippines",
        "latitude": 15.8127,
        "longitude": 120.4557
      },
      {
        "city": "zurich",
        "country": "switzerland",
        "latitude": 47.36667,
        "longitude": 8.55
      },
      {
        "city": "montreal",
        "country": "canada",
        "latitude": 45.50884,
        "longitude": -73.58781
      },
      {
        "city": "choloma",
        "country": "honduras",
        "latitude": 15.61444,
        "longitude": -87.95302
      },
      {
        "city": "acre",
        "country": "israel",
        "latitude": 32.92814,
        "longitude": 35.07647
      },
      {
        "city": "adana",
        "country": "turkey",
        "latitude": 36.98615,
        "longitude": 35.32531
      },
      {
        "city": "alexandria",
        "country": "egypt",
        "latitude": 31.20176,
        "longitude": 29.91582
      },
      {
        "city": "biratnagar",
        "country": "nepal",
        "latitude": 26.45505,
        "longitude": 87.27007
      },
      {
        "city": "los angeles",
        "country": "united states",
        "latitude": 34.05223,
        "longitude": -118.24368
      },
      {
        "city": "accra",
        "country": "ghana",
        "latitude": 5.55602,
        "longitude": -0.19690000000000002
      },
      {
        "city": "copenhagen",
        "country": "denmark",
        "latitude": 55.67594,
        "longitude": 12.56553
      },
      {
        "city": "baku",
        "country": "azerbaijan",
        "latitude": 40.37767,
        "longitude": 49.89201
      },
      {
        "city": "al hudaydah",
        "country": "yemen",
        "latitude": 14.79781,
        "longitude": 42.95452
      },
      {
        "city": "ponce",
        "country": "puerto rico",
        "latitude": 18.01031,
        "longitude": -66.62398
      },
      {
        "city": "auckland",
        "country": "new zealand",
        "latitude": -36.84853,
        "longitude": 174.76349
      },
      {
        "city": "plovdiv",
        "country": "bulgaria",
        "latitude": 42.15,
        "longitude": 24.75
      },
      {
        "city": "salalah",
        "country": "oman",
        "latitude": 17.01505,
        "longitude": 54.09237
      },
      {
        "city": "petaling jaya",
        "country": "malaysia",
        "latitude": 3.10726,
        "longitude": 101.60671
      },
      {
        "city": "diekirch",
        "country": "luxembourg",
        "latitude": 49.86778,
        "longitude": 6.15583
      },
      {
        "city": "cap-ha\u00eftien",
        "country": "haiti",
        "latitude": 19.75938,
        "longitude": -72.19815
      },
      {
        "city": "antalya",
        "country": "turkey",
        "latitude": 36.90812,
        "longitude": 30.69556
      },
      {
        "city": "bucharest",
        "country": "romania",
        "latitude": 44.43225,
        "longitude": 26.10626
      },
      {
        "city": "reykjanesb\u00e6r",
        "country": "iceland",
        "latitude": 63.99813,
        "longitude": -22.56111
      },
      {
        "city": "montreal",
        "country": "canada",
        "latitude": 45.50884,
        "longitude": -73.58781
      },
      {
        "city": "osaka",
        "country": "japan",
        "latitude": 34.69379,
        "longitude": 135.50107
      },
      {
        "city": "hoofddorp",
        "country": "netherlands",
        "latitude": 52.3025,
        "longitude": 4.68889
      },
      {
        "city": "rabat",
        "country": "morocco",
        "latitude": 34.01325,
        "longitude": -6.83255
      },
      {
        "city": "erbil",
        "country": "iraq",
        "latitude": 36.18333,
        "longitude": 44.01193
      },
      {
        "city": "vilnius",
        "country": "lithuania",
        "latitude": 54.68916,
        "longitude": 25.2798
      },
      {
        "city": "medina",
        "country": "saudi arabia",
        "latitude": 24.46861,
        "longitude": 39.61417
      },
      {
        "city": "vantaa",
        "country": "finland",
        "latitude": 60.29414,
        "longitude": 25.04099
      },
      {
        "city": "rosario",
        "country": "argentina",
        "latitude": -32.94682,
        "longitude": -60.63932
      },
      {
        "city": "bamako",
        "country": "mali",
        "latitude": 12.65,
        "longitude": -8.0
      },
      {
        "city": "dublin",
        "country": "ireland",
        "latitude": 53.33306,
        "longitude": -6.24889
      },
      {
        "city": "kisumu",
        "country": "kenya",
        "latitude": -0.10221000000000001,
        "longitude": 34.76171
      },
      {
        "city": "kigali",
        "country": "rwanda",
        "latitude": -1.94995,
        "longitude": 30.05885
      },
      {
        "city": "stockholm",
        "country": "sweden",
        "latitude": 59.32938,
        "longitude": 18.06871
      },
      {
        "city": "baku",
        "country": "azerbaijan",
        "latitude": 40.37767,
        "longitude": 49.89201
      },
      {
        "city": "aden",
        "country": "yemen",
        "latitude": 12.77944,
        "longitude": 45.03667
      },
      {
        "city": "geneva",
        "country": "switzerland",
        "latitude": 46.20222,
        "longitude": 6.14569
      },
      {
        "city": "zurich",
        "country": "switzerland",
        "latitude": 47.36667,
        "longitude": 8.55
      },
      {
        "city": "chittagong",
        "country": "bangladesh",
        "latitude": 22.3384,
        "longitude": 91.83168
      },
      {
        "city": "petaling jaya",
        "country": "malaysia",
        "latitude": 3.10726,
        "longitude": 101.60671
      },
      {
        "city": "brussels",
        "country": "belgium",
        "latitude": 50.85045,
        "longitude": 4.34878
      },
      {
        "city": "dakar",
        "country": "senegal",
        "latitude": 14.6937,
        "longitude": -17.44406
      },
      {
        "city": "chicago",
        "country": "united states",
        "latitude": 41.85003,
        "longitude": -87.65005
      },
      {
        "city": "tamale",
        "country": "ghana",
        "latitude": 9.40079,
        "longitude": -0.8393
      },
      {
        "city": "iquique",
        "country": "chile",
        "latitude": -20.21326,
        "longitude": -70.15027
      },
      {
        "city": "sidon",
        "country": "lebanon",
        "latitude": 33.55751,
        "longitude": 35.37148
      },
      {
        "city": "selangor",
        "country": "malaysia",
        "latitude": 3.35,
        "longitude": 101.25
      },
      {
        "city": "lobatse",
        "country": "botswana",
        "latitude": -25.22435,
        "longitude": 25.67728
      },
      {
        "city": "singapore",
        "country": "singapore",
        "latitude": 1.28967,
        "longitude": 103.85007
      },
      {
        "city": "porto",
        "country": "portugal",
        "latitude": 41.14961,
        "longitude": -8.61099
      },
      {
        "city": "ankara",
        "country": "turkey",
        "latitude": 39.91987,
        "longitude": 32.85427
      },
      {
        "city": "libreville",
        "country": "gabon",
        "latitude": 0.39241000000000004,
        "longitude": 9.45356
      },
      {
        "city": "marrakech",
        "country": "morocco",
        "latitude": 31.63416,
        "longitude": -7.9999400000000005
      },
      {
        "city": "gab\u00e8s",
        "country": "tunisia",
        "latitude": 33.88146,
        "longitude": 10.0982
      },
      {
        "city": "annaba",
        "country": "algeria",
        "latitude": 36.9,
        "longitude": 7.76667
      },
      {
        "city": "obuasi",
        "country": "ghana",
        "latitude": 6.20228,
        "longitude": -1.66796
      },
      {
        "city": "z\u00fcrich",
        "country": "switzerland",
        "latitude": 47.36667,
        "longitude": 8.55
      },
      {
        "city": "cap-haitien",
        "country": "haiti",
        "latitude": 19.75938,
        "longitude": -72.19815
      },
      {
        "city": "kigali",
        "country": "rwanda",
        "latitude": -1.94995,
        "longitude": 30.05885
      },
      {
        "city": "durban",
        "country": "south africa",
        "latitude": -29.8579,
        "longitude": 31.0292
      },
      {
        "city": "aarhus",
        "country": "denmark",
        "latitude": 56.15674,
        "longitude": 10.21076
      },
      {
        "city": "taroudant",
        "country": "morocco",
        "latitude": 30.47028,
        "longitude": -8.87695
      },
      {
        "city": "nuwara eliya",
        "country": "sri lanka",
        "latitude": 6.97078,
        "longitude": 80.78286
      },
      {
        "city": "montgomery",
        "country": "united states",
        "latitude": 44.66479,
        "longitude": -69.24088
      },
      {
        "city": "viseu",
        "country": "portugal",
        "latitude": 40.66101,
        "longitude": -7.9097100000000005
      },
      {
        "city": "sfax",
        "country": "tunisia",
        "latitude": 34.74056,
        "longitude": 10.76028
      },
      {
        "city": "palermo",
        "country": "italy",
        "latitude": 38.1166,
        "longitude": 13.3636
      },
      {
        "city": "barisal",
        "country": "bangladesh",
        "latitude": 22.70497,
        "longitude": 90.37013
      },
      {
        "city": "den bosch",
        "country": "netherlands",
        "latitude": 51.69917,
        "longitude": 5.30417
      },
      {
        "city": "copenhagen",
        "country": "denmark",
        "latitude": 55.67594,
        "longitude": 12.56553
      },
      {
        "city": "montevideo",
        "country": "uruguay",
        "latitude": -34.90328,
        "longitude": -56.18816
      },
      {
        "city": "vlor\u00eb",
        "country": "albania",
        "latitude": 40.4686,
        "longitude": 19.48318
      },
      {
        "city": "panama city",
        "country": "panama",
        "latitude": 8.9936,
        "longitude": -79.51973
      },
      {
        "city": "medell\u00edn",
        "country": "colombia",
        "latitude": 6.25184,
        "longitude": -75.56359
      },
      {
        "city": "port louis",
        "country": "mauritius",
        "latitude": -20.16194,
        "longitude": 57.49889
      },
      {
        "city": "rivera",
        "country": "uruguay",
        "latitude": -30.90534,
        "longitude": -55.55076
      },
      {
        "city": "choloma",
        "country": "honduras",
        "latitude": 15.61444,
        "longitude": -87.95302
      },
      {
        "city": "bogot\u00e1",
        "country": "colombia",
        "latitude": 4.60971,
        "longitude": -74.08175
      },
      {
        "city": "rabat",
        "country": "morocco",
        "latitude": 34.01325,
        "longitude": -6.83255
      },
      {
        "city": "choloma",
        "country": "honduras",
        "latitude": 15.61444,
        "longitude": -87.95302
      },
      {
        "city": "rijeka",
        "country": "croatia",
        "latitude": 46.13028,
        "longitude": 16.76694
      },
      {
        "city": "valledupar",
        "country": "colombia",
        "latitude": 10.46314,
        "longitude": -73.25322
      },
      {
        "city": "reykjanesb\u00e6r",
        "country": "iceland",
        "latitude": 63.99813,
        "longitude": -22.56111
      },
      {
        "city": "porto",
        "country": "portugal",
        "latitude": 41.14961,
        "longitude": -8.61099
      },
      {
        "city": "lobito",
        "country": "angola",
        "latitude": -12.3644,
        "longitude": 13.536010000000001
      },
      {
        "city": "tallinn",
        "country": "estonia",
        "latitude": 59.43696,
        "longitude": 24.75353
      },
      {
        "city": "manila",
        "country": "philippines",
        "latitude": 14.6042,
        "longitude": 120.9822
      },
      {
        "city": "rio de janeiro",
        "country": "brazil",
        "latitude": -22.90642,
        "longitude": -43.18223
      },
      {
        "city": "monrovia",
        "country": "liberia",
        "latitude": 6.30054,
        "longitude": -10.7969
      },
      {
        "city": "rijeka",
        "country": "croatia",
        "latitude": 46.13028,
        "longitude": 16.76694
      },
      {
        "city": "rio de janeiro",
        "country": "brazil",
        "latitude": -22.90642,
        "longitude": -43.18223
      },
      {
        "city": "nakhchivan",
        "country": "azerbaijan",
        "latitude": 39.20889,
        "longitude": 45.41222
      },
      {
        "city": "erbil",
        "country": "iraq",
        "latitude": 36.18333,
        "longitude": 44.01193
      },
      {
        "city": "kingston",
        "country": "jamaica",
        "latitude": 17.99702,
        "longitude": -76.79358
      },
      {
        "city": "dudelange",
        "country": "luxembourg",
        "latitude": 49.48056,
        "longitude": 6.0875
      },
      {
        "city": "w\u0142oc\u0142awek",
        "country": "poland",
        "latitude": 52.64817,
        "longitude": 19.0678
      },
      {
        "city": "atyrau",
        "country": "kazakhstan",
        "latitude": 47.11667,
        "longitude": 51.88333
      },
      {
        "city": "budapest",
        "country": "hungary",
        "latitude": 47.49835,
        "longitude": 19.04045
      },
      {
        "city": "tartu",
        "country": "estonia",
        "latitude": 58.38062,
        "longitude": 26.72509
      },
      {
        "city": "vaduz",
        "country": "liechtenstein",
        "latitude": 47.14151,
        "longitude": 9.52154
      },
      {
        "city": "choloma",
        "country": "honduras",
        "latitude": 15.61444,
        "longitude": -87.95302
      },
      {
        "city": "ankara",
        "country": "turkey",
        "latitude": 39.91987,
        "longitude": 32.85427
      },
      {
        "city": "sal\u00e9",
        "country": "morocco",
        "latitude": 34.0531,
        "longitude": -6.79846
      },
      {
        "city": "kingston",
        "country": "jamaica",
        "latitude": 17.99702,
        "longitude": -76.79358
      },
      {
        "city": "al hudaydah",
        "country": "yemen",
        "latitude": 14.79781,
        "longitude": 42.95452
      },
      {
        "city": "haifa",
        "country": "israel",
        "latitude": 32.81841,
        "longitude": 34.9885
      },
      {
        "city": "bochum",
        "country": "germany",
        "latitude": 51.48165,
        "longitude": 7.21648
      },
      {
        "city": "marrakech",
        "country": "morocco",
        "latitude": 31.63416,
        "longitude": -7.9999400000000005
      },
      {
        "city": "santiago",
        "country": "chile",
        "latitude": -33.45694,
        "longitude": -70.64827
      },
      {
        "city": "rosario",
        "country": "argentina",
        "latitude": -32.94682,
        "longitude": -60.63932
      },
      {
        "city": "jeddah",
        "country": "saudi arabia",
        "latitude": 21.49012,
        "longitude": 39.18624
      },
      {
        "city": "annaba",
        "country": "algeria",
        "latitude": 36.9,
        "longitude": 7.76667
      },
      {
        "city": "tampere",
        "country": "finland",
        "latitude": 61.49911,
        "longitude": 23.78712
      },
      {
        "city": "barisal",
        "country": "bangladesh",
        "latitude": 22.70497,
        "longitude": 90.37013
      },
      {
        "city": "taraz",
        "country": "kazakhstan",
        "latitude": 42.9,
        "longitude": 71.36667
      },
      {
        "city": "balkanabat",
        "country": "turkmenistan",
        "latitude": 39.51075,
        "longitude": 54.36713
      },
      {
        "city": "v\u00e4ster\u00e5s",
        "country": "sweden",
        "latitude": 59.61617,
        "longitude": 16.55276
      },
      {
        "city": "erbil",
        "country": "iraq",
        "latitude": 36.18333,
        "longitude": 44.01193
      },
      {
        "city": "port said",
        "country": "egypt",
        "latitude": 31.26531,
        "longitude": 32.3019
      },
      {
        "city": "rabat",
        "country": "morocco",
        "latitude": 34.01325,
        "longitude": -6.83255
      },
      {
        "city": "oran",
        "country": "algeria",
        "latitude": 35.69906,
        "longitude": -0.63588
      },
      {
        "city": "mogadishu",
        "country": "somalia",
        "latitude": 2.03711,
        "longitude": 45.34375
      },
      {
        "city": "callao",
        "country": "peru",
        "latitude": -12.05659,
        "longitude": -77.11814
      },
      {
        "city": "medan",
        "country": "indonesia",
        "latitude": 3.58333,
        "longitude": 98.66667
      },
      {
        "city": "malm\u00f6",
        "country": "sweden",
        "latitude": 55.60587,
        "longitude": 13.00073
      },
      {
        "city": "rabat",
        "country": "morocco",
        "latitude": 34.01325,
        "longitude": -6.83255
      },
      {
        "city": "singapore",
        "country": "singapore",
        "latitude": 1.28967,
        "longitude": 103.85007
      },
      {
        "city": "ba",
        "country": "fiji",
        "latitude": -17.5343,
        "longitude": 177.67407
      },
      {
        "city": "atyrau",
        "country": "kazakhstan",
        "latitude": 47.11667,
        "longitude": 51.88333
      },
      {
        "city": "ashgabat",
        "country": "turkmenistan",
        "latitude": 37.95,
        "longitude": 58.38333
      },
      {
        "city": "tamale",
        "country": "ghana",
        "latitude": 9.40079,
        "longitude": -0.8393
      },
      {
        "city": "akureyri",
        "country": "iceland",
        "latitude": 65.68353,
        "longitude": -18.0878
      },
      {
        "city": "zurich",
        "country": "switzerland",
        "latitude": 47.36667,
        "longitude": 8.55
      },
      {
        "city": "portmore",
        "country": "jamaica",
        "latitude": 17.97102,
        "longitude": -76.88691
      },
      {
        "city": "tallinn",
        "country": "estonia",
        "latitude": 59.43696,
        "longitude": 24.75353
      },
      {
        "city": "chicago",
        "country": "united states",
        "latitude": 41.85003,
        "longitude": -87.65005
      },
      {
        "city": "rabat",
        "country": "morocco",
        "latitude": 34.01325,
        "longitude": -6.83255
      },
      {
        "city": "berlin",
        "country": "germany",
        "latitude": 52.52437,
        "longitude": 13.41053
      },
      {
        "city": "baghdad",
        "country": "iraq",
        "latitude": 33.34058,
        "longitude": 44.40088
      },
      {
        "city": "vaduz",
        "country": "liechtenstein",
        "latitude": 47.14151,
        "longitude": 9.52154
      },
      {
        "city": "rosario",
        "country": "argentina",
        "latitude": -32.94682,
        "longitude": -60.63932
      },
      {
        "city": "haifa",
        "country": "israel",
        "latitude": 32.81841,
        "longitude": 34.9885
      },
      {
        "city": "eindhoven",
        "country": "netherlands",
        "latitude": 51.44083,
        "longitude": 5.47778
      },
      {
        "city": "aguadilla",
        "country": "puerto rico",
        "latitude": 18.42745,
        "longitude": -67.15407
      },
      {
        "city": "annaba",
        "country": "algeria",
        "latitude": 36.9,
        "longitude": 7.76667
      },
      {
        "city": "colombo",
        "country": "sri lanka",
        "latitude": 6.93548,
        "longitude": 79.84868
      },
      {
        "city": "limerick",
        "country": "ireland",
        "latitude": 52.66472,
        "longitude": -8.62306
      },
      {
        "city": "ganja",
        "country": "azerbaijan",
        "latitude": 40.68278,
        "longitude": 46.36056
      },
      {
        "city": "cali",
        "country": "colombia",
        "latitude": 3.43722,
        "longitude": -76.5225
      },
      {
        "city": "madrid",
        "country": "spain",
        "latitude": 40.4165,
        "longitude": -3.70256
      },
      {
        "city": "mecca",
        "country": "saudi arabia",
        "latitude": 21.42664,
        "longitude": 39.82563
      },
      {
        "city": "gitega",
        "country": "burundi",
        "latitude": -3.42708,
        "longitude": 29.92463
      },
      {
        "city": "plovdiv",
        "country": "bulgaria",
        "latitude": 42.15,
        "longitude": 24.75
      },
      {
        "city": "newcastle upon tyne",
        "country": "united kingdom",
        "latitude": 54.97328,
        "longitude": -1.61396
      },
      {
        "city": "oral",
        "country": "kazakhstan",
        "latitude": 51.23333,
        "longitude": 51.36667
      },
      {
        "city": "medina",
        "country": "saudi arabia",
        "latitude": 24.46861,
        "longitude": 39.61417
      },
      {
        "city": "tipaza",
        "country": "algeria",
        "latitude": 36.58972,
        "longitude": 2.44889
      },
      {
        "city": "ashgabat",
        "country": "turkmenistan",
        "latitude": 37.95,
        "longitude": 58.38333
      },
      {
        "city": "al rayyan",
        "country": "qatar",
        "latitude": 25.29194,
        "longitude": 51.42444
      },
      {
        "city": "aarhus",
        "country": "denmark",
        "latitude": 56.15674,
        "longitude": 10.21076
      },
      {
        "city": "nur-sultan",
        "country": "kazakhstan",
        "latitude": 51.1801,
        "longitude": 71.44598
      },
      {
        "city": "bamenda",
        "country": "cameroon",
        "latitude": 5.9597,
        "longitude": 10.14597
      },
      {
        "city": "los angeles",
        "country": "united states",
        "latitude": 34.05223,
        "longitude": -118.24368
      },
      {
        "city": "erbil",
        "country": "iraq",
        "latitude": 36.18333,
        "longitude": 44.01193
      },
      {
        "city": "bosaso",
        "country": "somalia",
        "latitude": 11.28421,
        "longitude": 49.18158
      },
      {
        "city": "ulaanbaatar",
        "country": "mongolia",
        "latitude": 47.90771,
        "longitude": 106.88324
      },
      {
        "city": "bengaluru",
        "country": "india",
        "latitude": 12.97194,
        "longitude": 77.59369
      },
      {
        "city": "tartu",
        "country": "estonia",
        "latitude": 58.38062,
        "longitude": 26.72509
      },
      {
        "city": "beijing",
        "country": "china",
        "latitude": 39.9075,
        "longitude": 116.39723
      },
      {
        "city": "tianjin",
        "country": "china",
        "latitude": 39.14222,
        "longitude": 117.17667
      },
      {
        "city": "tijuana",
        "country": "mexico",
        "latitude": 32.5027,
        "longitude": -117.00371
      },
      {
        "city": "san jose",
        "country": "costa rica",
        "latitude": 10.95192,
        "longitude": -85.13572
      },
      {
        "city": "hangzhou",
        "country": "china",
        "latitude": 30.29365,
        "longitude": 120.16142
      },
      {
        "city": "riga",
        "country": "latvia",
        "latitude": 56.946,
        "longitude": 24.10589
      },
      {
        "city": "nagoya",
        "country": "japan",
        "latitude": 35.18147,
        "longitude": 136.90641
      },
      {
        "city": "dourados",
        "country": "brazil",
        "latitude": -22.22111,
        "longitude": -54.80556
      },
      {
        "city": "montreal",
        "country": "canada",
        "latitude": 45.50884,
        "longitude": -73.58781
      },
      {
        "city": "yavne",
        "country": "israel",
        "latitude": 31.87808,
        "longitude": 34.73983
      },
      {
        "city": "balkanabat",
        "country": "turkmenistan",
        "latitude": 39.51075,
        "longitude": 54.36713
      },
      {
        "city": "naryn",
        "country": "kyrgyzstan",
        "latitude": 41.42866,
        "longitude": 75.99111
      },
      {
        "city": "dumaguete city",
        "country": "philippines",
        "latitude": 9.307220000000001,
        "longitude": 123.30261
      },
      {
        "city": "debrecen",
        "country": "hungary",
        "latitude": 47.53167,
        "longitude": 21.62444
      },
      {
        "city": "bamako",
        "country": "mali",
        "latitude": 12.65,
        "longitude": -8.0
      },
      {
        "city": "choloma",
        "country": "honduras",
        "latitude": 15.61444,
        "longitude": -87.95302
      },
      {
        "city": "mecca",
        "country": "saudi arabia",
        "latitude": 21.42664,
        "longitude": 39.82563
      },
      {
        "city": "shizuoka",
        "country": "japan",
        "latitude": 34.98333,
        "longitude": 138.38333
      },
      {
        "city": "barda",
        "country": "azerbaijan",
        "latitude": 40.37577,
        "longitude": 47.12619
      },
      {
        "city": "ashgabat",
        "country": "turkmenistan",
        "latitude": 37.95,
        "longitude": 58.38333
      },
      {
        "city": "bayonne",
        "country": "france",
        "latitude": 43.49316,
        "longitude": -1.473
      },
      {
        "city": "bangalore",
        "country": "india",
        "latitude": 12.97194,
        "longitude": 77.59369
      },
      {
        "city": "amman",
        "country": "jordan",
        "latitude": 31.95522,
        "longitude": 35.94503
      },
      {
        "city": "bayam\u00f3n",
        "country": "puerto rico",
        "latitude": 18.39856,
        "longitude": -66.15572
      },
      {
        "city": "bogot\u00e1",
        "country": "colombia",
        "latitude": 4.60971,
        "longitude": -74.08175
      },
      {
        "city": "istanbul",
        "country": "turkey",
        "latitude": 41.01384,
        "longitude": 28.94966
      },
      {
        "city": "brentwood",
        "country": "united kingdom",
        "latitude": 51.62127,
        "longitude": 0.30556
      },
      {
        "city": "shanghai",
        "country": "china",
        "latitude": 31.22222,
        "longitude": 121.45806
      },
      {
        "city": "ouagadougou",
        "country": "burkina faso",
        "latitude": 12.36566,
        "longitude": -1.53388
      },
      {
        "city": "panama city",
        "country": "panama",
        "latitude": 8.9936,
        "longitude": -79.51973
      },
      {
        "city": "guaratinguet\u00e1",
        "country": "brazil",
        "latitude": -22.81639,
        "longitude": -45.1925
      },
      {
        "city": "prague",
        "country": "czech republic",
        "latitude": 50.08804,
        "longitude": 14.42076
      },
      {
        "city": "copenhagen",
        "country": "denmark",
        "latitude": 55.67594,
        "longitude": 12.56553
      },
      {
        "city": "rio de janeiro",
        "country": "brazil",
        "latitude": -22.90642,
        "longitude": -43.18223
      },
      {
        "city": "budapest",
        "country": "hungary",
        "latitude": 47.49835,
        "longitude": 19.04045
      },
      {
        "city": "salvador",
        "country": "brazil",
        "latitude": -12.97563,
        "longitude": -38.49096
      },
      {
        "city": "molepolole",
        "country": "botswana",
        "latitude": -24.40659,
        "longitude": 25.49508
      },
      {
        "city": "limassol",
        "country": "cyprus",
        "latitude": 34.68406,
        "longitude": 33.03794
      },
      {
        "city": "islamabad",
        "country": "pakistan",
        "latitude": 33.72148,
        "longitude": 73.04329
      },
      {
        "city": "nur-sultan",
        "country": "kazakhstan",
        "latitude": 51.1801,
        "longitude": 71.44598
      },
      {
        "city": "san miguel",
        "country": "el salvador",
        "latitude": 13.48333,
        "longitude": -88.18333
      },
      {
        "city": "mosonmagyarovar",
        "country": "hungary",
        "latitude": 47.86789,
        "longitude": 17.26994
      },
      {
        "city": "chittagong",
        "country": "bangladesh",
        "latitude": 22.3384,
        "longitude": 91.83168
      },
      {
        "city": "salvador",
        "country": "brazil",
        "latitude": -12.97563,
        "longitude": -38.49096
      },
      {
        "city": "ume\u00e5",
        "country": "sweden",
        "latitude": 63.82842,
        "longitude": 20.25972
      },
      {
        "city": "tartu",
        "country": "estonia",
        "latitude": 58.38062,
        "longitude": 26.72509
      },
      {
        "city": "adana",
        "country": "turkey",
        "latitude": 36.98615,
        "longitude": 35.32531
      },
      {
        "city": "zurich",
        "country": "switzerland",
        "latitude": 47.36667,
        "longitude": 8.55
      },
      {
        "city": "ghent",
        "country": "belgium",
        "latitude": 51.05,
        "longitude": 3.71667
      },
      {
        "city": "new delhi",
        "country": "india",
        "latitude": 28.65195,
        "longitude": 77.23149
      },
      {
        "city": "mek'ele",
        "country": "ethiopia",
        "latitude": 13.49667,
        "longitude": 39.47528
      },
      {
        "city": "port-au-prince",
        "country": "haiti",
        "latitude": 18.54349,
        "longitude": -72.33881
      },
      {
        "city": "hamad town",
        "country": "bahrain",
        "latitude": 26.11528,
        "longitude": 50.50694
      },
      {
        "city": "erbil",
        "country": "iraq",
        "latitude": 36.18333,
        "longitude": 44.01193
      },
      {
        "city": "bandung",
        "country": "indonesia",
        "latitude": -6.92222,
        "longitude": 107.60694
      },
      {
        "city": "valletta",
        "country": "malta",
        "latitude": 35.899680000000004,
        "longitude": 14.5148
      },
      {
        "city": "bamako",
        "country": "mali",
        "latitude": 12.65,
        "longitude": -8.0
      },
      {
        "city": "tamale",
        "country": "ghana",
        "latitude": 9.40079,
        "longitude": -0.8393
      },
      {
        "city": "warri",
        "country": "nigeria",
        "latitude": 5.51737,
        "longitude": 5.75006
      },
      {
        "city": "rosario",
        "country": "argentina",
        "latitude": -32.94682,
        "longitude": -60.63932
      },
      {
        "city": "beijing",
        "country": "china",
        "latitude": 39.9075,
        "longitude": 116.39723
      },
      {
        "city": "lyon",
        "country": "france",
        "latitude": 45.74846,
        "longitude": 4.84671
      },
      {
        "city": "rome",
        "country": "italy",
        "latitude": 41.89193,
        "longitude": 12.511330000000001
      },
      {
        "city": "zvolen",
        "country": "slovakia",
        "latitude": 48.57442,
        "longitude": 19.15324
      },
      {
        "city": "hiroshima",
        "country": "japan",
        "latitude": 34.4,
        "longitude": 132.45
      },
      {
        "city": "oslo",
        "country": "norway",
        "latitude": 59.91273,
        "longitude": 10.74609
      },
      {
        "city": "benguela",
        "country": "angola",
        "latitude": -12.57626,
        "longitude": 13.40547
      },
      {
        "city": "salvador",
        "country": "brazil",
        "latitude": -12.97563,
        "longitude": -38.49096
      },
      {
        "city": "singapore",
        "country": "singapore",
        "latitude": 1.28967,
        "longitude": 103.85007
      },
      {
        "city": "accra",
        "country": "ghana",
        "latitude": 5.55602,
        "longitude": -0.19690000000000002
      },
      {
        "city": "salvador",
        "country": "brazil",
        "latitude": -12.97563,
        "longitude": -38.49096
      },
      {
        "city": "puntarenas",
        "country": "costa rica",
        "latitude": 9.97691,
        "longitude": -84.8379
      },
      {
        "city": "tarxien",
        "country": "malta",
        "latitude": 35.86583,
        "longitude": 14.515
      },
      {
        "city": "durres",
        "country": "albania",
        "latitude": 41.32355,
        "longitude": 19.45469
      },
      {
        "city": "port-au-prince",
        "country": "haiti",
        "latitude": 18.54349,
        "longitude": -72.33881
      },
      {
        "city": "barcelona",
        "country": "spain",
        "latitude": 41.38879,
        "longitude": 2.15899
      },
      {
        "city": "aden",
        "country": "yemen",
        "latitude": 12.77944,
        "longitude": 45.03667
      },
      {
        "city": "port-au-prince",
        "country": "haiti",
        "latitude": 18.54349,
        "longitude": -72.33881
      },
      {
        "city": "reykjanesb\u00e6r",
        "country": "iceland",
        "latitude": 63.99813,
        "longitude": -22.56111
      },
      {
        "city": "haifa",
        "country": "israel",
        "latitude": 32.81841,
        "longitude": 34.9885
      },
      {
        "city": "garoua",
        "country": "cameroon",
        "latitude": 9.30143,
        "longitude": 13.39771
      },
      {
        "city": "new delhi",
        "country": "india",
        "latitude": 28.65195,
        "longitude": 77.23149
      },
      {
        "city": "panama city",
        "country": "panama",
        "latitude": 8.9936,
        "longitude": -79.51973
      },
      {
        "city": "ankara",
        "country": "turkey",
        "latitude": 39.91987,
        "longitude": 32.85427
      },
      {
        "city": "riga",
        "country": "latvia",
        "latitude": 56.946,
        "longitude": 24.10589
      },
      {
        "city": "balkh",
        "country": "afghanistan",
        "latitude": 36.75635,
        "longitude": 66.8972
      },
      {
        "city": "reykjanesb\u00e6r",
        "country": "iceland",
        "latitude": 63.99813,
        "longitude": -22.56111
      },
      {
        "city": "ningbo",
        "country": "china",
        "latitude": 29.87819,
        "longitude": 121.54945
      },
      {
        "city": "panama city",
        "country": "panama",
        "latitude": 8.9936,
        "longitude": -79.51973
      },
      {
        "city": "rajshahi",
        "country": "bangladesh",
        "latitude": 24.374,
        "longitude": 88.60114
      },
      {
        "city": "kampong cham",
        "country": "cambodia",
        "latitude": 11.99339,
        "longitude": 105.4635
      },
      {
        "city": "reykjanesb\u00e6r",
        "country": "iceland",
        "latitude": 63.99813,
        "longitude": -22.56111
      },
      {
        "city": "al rayyan",
        "country": "qatar",
        "latitude": 25.29194,
        "longitude": 51.42444
      },
      {
        "city": "portmore",
        "country": "jamaica",
        "latitude": 17.97102,
        "longitude": -76.88691
      },
      {
        "city": "kaolack",
        "country": "senegal",
        "latitude": 14.15197,
        "longitude": -16.07259
      },
      {
        "city": "balkanabat",
        "country": "turkmenistan",
        "latitude": 39.51075,
        "longitude": 54.36713
      },
      {
        "city": "rabat",
        "country": "morocco",
        "latitude": 34.01325,
        "longitude": -6.83255
      },
      {
        "city": "bobo-dioulasso",
        "country": "burkina faso",
        "latitude": 11.17715,
        "longitude": -4.2979
      },
      {
        "city": "ganja",
        "country": "azerbaijan",
        "latitude": 40.68278,
        "longitude": 46.36056
      },
      {
        "city": "bristol",
        "country": "united kingdom",
        "latitude": 51.45523,
        "longitude": -2.59665
      },
      {
        "city": "medan",
        "country": "indonesia",
        "latitude": 3.58333,
        "longitude": 98.66667
      },
      {
        "city": "alexandria",
        "country": "egypt",
        "latitude": 31.20176,
        "longitude": 29.91582
      },
      {
        "city": "bamako",
        "country": "mali",
        "latitude": 12.65,
        "longitude": -8.0
      },
      {
        "city": "krak\u00f3w",
        "country": "poland",
        "latitude": 50.06143,
        "longitude": 19.93658
      },
      {
        "city": "beau bassin-rose hill",
        "country": "mauritius",
        "latitude": -20.23325,
        "longitude": 57.46609
      },
      {
        "city": "choloma",
        "country": "honduras",
        "latitude": 15.61444,
        "longitude": -87.95302
      },
      {
        "city": "kraljevo",
        "country": "serbia",
        "latitude": 43.72583,
        "longitude": 20.68944
      },
      {
        "city": "debrecen",
        "country": "hungary",
        "latitude": 47.53167,
        "longitude": 21.62444
      },
      {
        "city": "choloma",
        "country": "honduras",
        "latitude": 15.61444,
        "longitude": -87.95302
      },
      {
        "city": "bafia",
        "country": "cameroon",
        "latitude": 4.75,
        "longitude": 11.23333
      },
      {
        "city": "new orleans",
        "country": "united states",
        "latitude": 29.95465,
        "longitude": -90.07507
      },
      {
        "city": "guayaquil",
        "country": "ecuador",
        "latitude": -2.19616,
        "longitude": -79.88621
      },
      {
        "city": "bogot\u00e1",
        "country": "colombia",
        "latitude": 4.60971,
        "longitude": -74.08175
      },
      {
        "city": "bucharest",
        "country": "romania",
        "latitude": 44.43225,
        "longitude": 26.10626
      },
      {
        "city": "kuwait city",
        "country": "kuwait",
        "latitude": 29.36972,
        "longitude": 47.97833
      },
      {
        "city": "budapest",
        "country": "hungary",
        "latitude": 47.49835,
        "longitude": 19.04045
      },
      {
        "city": "portmore",
        "country": "jamaica",
        "latitude": 17.97102,
        "longitude": -76.88691
      },
      {
        "city": "port said",
        "country": "egypt",
        "latitude": 31.26531,
        "longitude": 32.3019
      },
      {
        "city": "guatemala city",
        "country": "guatemala",
        "latitude": 14.64072,
        "longitude": -90.51327
      },
      {
        "city": "aden",
        "country": "yemen",
        "latitude": 12.77944,
        "longitude": 45.03667
      },
      {
        "city": "antofagasta",
        "country": "chile",
        "latitude": -23.65236,
        "longitude": -70.3954
      },
      {
        "city": "medenine",
        "country": "tunisia",
        "latitude": 33.35495,
        "longitude": 10.50548
      },
      {
        "city": "choloma",
        "country": "honduras",
        "latitude": 15.61444,
        "longitude": -87.95302
      },
      {
        "city": "vallejo",
        "country": "united states",
        "latitude": 38.10409,
        "longitude": -122.25664
      },
      {
        "city": "hjorring",
        "country": "denmark",
        "latitude": 57.46417,
        "longitude": 9.98229
      },
      {
        "city": "valencia",
        "country": "spain",
        "latitude": 39.473910000000004,
        "longitude": -0.37966000000000005
      },
      {
        "city": "suva",
        "country": "fiji",
        "latitude": -18.13683,
        "longitude": 178.42531
      },
      {
        "city": "novi sad",
        "country": "serbia",
        "latitude": 45.25167,
        "longitude": 19.83694
      },
      {
        "city": "dublin",
        "country": "ireland",
        "latitude": 53.33306,
        "longitude": -6.24889
      },
      {
        "city": "helsinki",
        "country": "finland",
        "latitude": 60.16952,
        "longitude": 24.93545
      },
      {
        "city": "novi sad",
        "country": "serbia",
        "latitude": 45.25167,
        "longitude": 19.83694
      },
      {
        "city": "callao",
        "country": "peru",
        "latitude": -12.05659,
        "longitude": -77.11814
      },
      {
        "city": "malm\u00f6",
        "country": "sweden",
        "latitude": 55.60587,
        "longitude": 13.00073
      },
      {
        "city": "erbil",
        "country": "iraq",
        "latitude": 36.18333,
        "longitude": 44.01193
      },
      {
        "city": "limassol",
        "country": "cyprus",
        "latitude": 34.68406,
        "longitude": 33.03794
      },
      {
        "city": "port said",
        "country": "egypt",
        "latitude": 31.26531,
        "longitude": 32.3019
      },
      {
        "city": "san salvador",
        "country": "el salvador",
        "latitude": 13.68935,
        "longitude": -89.18718
      },
      {
        "city": "francistown",
        "country": "botswana",
        "latitude": -21.17,
        "longitude": 27.50778
      },
      {
        "city": "ashgabat",
        "country": "turkmenistan",
        "latitude": 37.95,
        "longitude": 58.38333
      },
      {
        "city": "meknes",
        "country": "morocco",
        "latitude": 33.89352,
        "longitude": -5.54727
      },
      {
        "city": "praia",
        "country": "cape verde",
        "latitude": 14.93152,
        "longitude": -23.51254
      },
      {
        "city": "el paso",
        "country": "united states",
        "latitude": 40.7392,
        "longitude": -89.01646
      },
      {
        "city": "reykjanesb\u00e6r",
        "country": "iceland",
        "latitude": 63.99813,
        "longitude": -22.56111
      },
      {
        "city": "ulaanbaatar",
        "country": "mongolia",
        "latitude": 47.90771,
        "longitude": 106.88324
      },
      {
        "city": "esbjerg",
        "country": "denmark",
        "latitude": 55.47028,
        "longitude": 8.45187
      },
      {
        "city": "johannesburg",
        "country": "south africa",
        "latitude": -26.20227,
        "longitude": 28.04363
      },
      {
        "city": "tartu",
        "country": "estonia",
        "latitude": 58.38062,
        "longitude": 26.72509
      },
      {
        "city": "port-au-prince",
        "country": "haiti",
        "latitude": 18.54349,
        "longitude": -72.33881
      },
      {
        "city": "port of spain",
        "country": "trinidad and tobago",
        "latitude": 10.66668,
        "longitude": -61.51889
      },
      {
        "city": "rotterdam",
        "country": "netherlands",
        "latitude": 51.9225,
        "longitude": 4.47917
      },
      {
        "city": "slavonski brod",
        "country": "croatia",
        "latitude": 45.16028,
        "longitude": 18.01556
      },
      {
        "city": "mayag\u00fcez",
        "country": "puerto rico",
        "latitude": 18.20107,
        "longitude": -67.13962
      },
      {
        "city": "aden",
        "country": "yemen",
        "latitude": 12.77944,
        "longitude": 45.03667
      },
      {
        "city": "cuenca",
        "country": "ecuador",
        "latitude": -2.90055,
        "longitude": -79.00453
      },
      {
        "city": "montreal",
        "country": "canada",
        "latitude": 45.50884,
        "longitude": -73.58781
      },
      {
        "city": "plymouth",
        "country": "united kingdom",
        "latitude": 50.37153,
        "longitude": -4.14305
      },
      {
        "city": "beirut",
        "country": "lebanon",
        "latitude": 33.89332,
        "longitude": 35.50157
      },
      {
        "city": "zhenxi",
        "country": "china",
        "latitude": 29.89929,
        "longitude": 107.46452
      },
      {
        "city": "tshwane",
        "country": "south africa",
        "latitude": -25.74486,
        "longitude": 28.18783
      },
      {
        "city": "valencia",
        "country": "spain",
        "latitude": 39.473910000000004,
        "longitude": -0.37966000000000005
      },
      {
        "city": "vacoas-phoenix",
        "country": "mauritius",
        "latitude": -20.29806,
        "longitude": 57.47833
      },
      {
        "city": "al rayyan",
        "country": "qatar",
        "latitude": 25.29194,
        "longitude": 51.42444
      },
      {
        "city": "nur-sultan",
        "country": "kazakhstan",
        "latitude": 51.1801,
        "longitude": 71.44598
      },
      {
        "city": "graz",
        "country": "austria",
        "latitude": 47.06667,
        "longitude": 15.45
      },
      {
        "city": "choloma",
        "country": "honduras",
        "latitude": 15.61444,
        "longitude": -87.95302
      },
      {
        "city": "yogyakarta",
        "country": "indonesia",
        "latitude": -7.80139,
        "longitude": 110.36472
      },
      {
        "city": "baroda",
        "country": "india",
        "latitude": 22.29941,
        "longitude": 73.20812
      },
      {
        "city": "bogot\u00e1",
        "country": "colombia",
        "latitude": 4.60971,
        "longitude": -74.08175
      },
      {
        "city": "port said",
        "country": "egypt",
        "latitude": 31.26531,
        "longitude": 32.3019
      },
      {
        "city": "hyderabad",
        "country": "india",
        "latitude": 17.38405,
        "longitude": 78.45636
      },
      {
        "city": "dudelange",
        "country": "luxembourg",
        "latitude": 49.48056,
        "longitude": 6.0875
      },
      {
        "city": "beijing",
        "country": "china",
        "latitude": 39.9075,
        "longitude": 116.39723
      },
      {
        "city": "beijing",
        "country": "china",
        "latitude": 39.9075,
        "longitude": 116.39723
      },
      {
        "city": "mogadishu",
        "country": "somalia",
        "latitude": 2.03711,
        "longitude": 45.34375
      },
      {
        "city": "budapest",
        "country": "hungary",
        "latitude": 47.49835,
        "longitude": 19.04045
      },
      {
        "city": "portmore",
        "country": "jamaica",
        "latitude": 17.97102,
        "longitude": -76.88691
      },
      {
        "city": "troms\u00f8",
        "country": "norway",
        "latitude": 69.6489,
        "longitude": 18.95508
      },
      {
        "city": "haifa",
        "country": "israel",
        "latitude": 32.81841,
        "longitude": 34.9885
      },
      {
        "city": "bukhara",
        "country": "uzbekistan",
        "latitude": 39.77472,
        "longitude": 64.42861
      },
      {
        "city": "reykjanesb\u00e6r",
        "country": "iceland",
        "latitude": 63.99813,
        "longitude": -22.56111
      },
      {
        "city": "manzini",
        "country": "swaziland",
        "latitude": -26.49884,
        "longitude": 31.38004
      },
      {
        "city": "bamako",
        "country": "mali",
        "latitude": 12.65,
        "longitude": -8.0
      },
      {
        "city": "oslo",
        "country": "norway",
        "latitude": 59.91273,
        "longitude": 10.74609
      },
      {
        "city": "budapest",
        "country": "hungary",
        "latitude": 47.49835,
        "longitude": 19.04045
      },
      {
        "city": "port said",
        "country": "egypt",
        "latitude": 31.26531,
        "longitude": 32.3019
      },
      {
        "city": "ankara",
        "country": "turkey",
        "latitude": 39.91987,
        "longitude": 32.85427
      },
      {
        "city": "beijing",
        "country": "china",
        "latitude": 39.9075,
        "longitude": 116.39723
      },
      {
        "city": "reykjanesb\u00e6r",
        "country": "iceland",
        "latitude": 63.99813,
        "longitude": -22.56111
      },
      {
        "city": "marseille",
        "country": "france",
        "latitude": 43.29695,
        "longitude": 5.38107
      },
      {
        "city": "port-au-prince",
        "country": "haiti",
        "latitude": 18.54349,
        "longitude": -72.33881
      },
      {
        "city": "bengaluru",
        "country": "india",
        "latitude": 12.97194,
        "longitude": 77.59369
      },
      {
        "city": "guadalajara",
        "country": "mexico",
        "latitude": 20.66682,
        "longitude": -103.39182
      },
      {
        "city": "balkanabat",
        "country": "turkmenistan",
        "latitude": 39.51075,
        "longitude": 54.36713
      },
      {
        "city": "semarang",
        "country": "indonesia",
        "latitude": -6.99306,
        "longitude": 110.42083
      },
      {
        "city": "lagos",
        "country": "nigeria",
        "latitude": 6.45407,
        "longitude": 3.39467
      },
      {
        "city": "chicago",
        "country": "united states",
        "latitude": 41.85003,
        "longitude": -87.65005
      },
      {
        "city": "zarqa",
        "country": "jordan",
        "latitude": 32.07275,
        "longitude": 36.08796
      },
      {
        "city": "graz",
        "country": "austria",
        "latitude": 47.06667,
        "longitude": 15.45
      },
      {
        "city": "ko\u0161ice",
        "country": "slovakia",
        "latitude": 48.71395,
        "longitude": 21.25808
      },
      {
        "city": "bursa",
        "country": "turkey",
        "latitude": 40.19559,
        "longitude": 29.06013
      },
      {
        "city": "malm\u00f6",
        "country": "sweden",
        "latitude": 55.60587,
        "longitude": 13.00073
      },
      {
        "city": "tunis",
        "country": "tunisia",
        "latitude": 36.81897,
        "longitude": 10.16579
      },
      {
        "city": "haifa",
        "country": "israel",
        "latitude": 32.81841,
        "longitude": 34.9885
      },
      {
        "city": "salalah",
        "country": "oman",
        "latitude": 17.01505,
        "longitude": 54.09237
      },
      {
        "city": "ankara",
        "country": "turkey",
        "latitude": 39.91987,
        "longitude": 32.85427
      },
      {
        "city": "al bahah",
        "country": "saudi arabia",
        "latitude": 20.01288,
        "longitude": 41.46767
      },
      {
        "city": "dublin",
        "country": "ireland",
        "latitude": 53.33306,
        "longitude": -6.24889
      },
      {
        "city": "reykjanesb\u00e6",
        "country": "iceland",
        "latitude": 63.99813,
        "longitude": -22.56111
      },
      {
        "city": "ankara",
        "country": "turkey",
        "latitude": 39.91987,
        "longitude": 32.85427
      },
      {
        "city": "lobatse",
        "country": "botswana",
        "latitude": -25.22435,
        "longitude": 25.67728
      },
      {
        "city": "soko banja",
        "country": "serbia",
        "latitude": 43.64333,
        "longitude": 21.87111
      },
      {
        "city": "limassol",
        "country": "cyprus",
        "latitude": 34.68406,
        "longitude": 33.03794
      },
      {
        "city": "braga",
        "country": "portugal",
        "latitude": 41.55032,
        "longitude": -8.42005
      },
      {
        "city": "pilsen",
        "country": "czech republic",
        "latitude": 49.74747,
        "longitude": 13.37759
      },
      {
        "city": "al hoceima",
        "country": "morocco",
        "latitude": 35.25165,
        "longitude": -3.93723
      },
      {
        "city": "dire dawa",
        "country": "ethiopia",
        "latitude": 9.59306,
        "longitude": 41.86611
      },
      {
        "city": "nagoya",
        "country": "japan",
        "latitude": 35.18147,
        "longitude": 136.90641
      },
      {
        "city": "san jos\u00e9",
        "country": "costa rica",
        "latitude": 10.95192,
        "longitude": -85.13572
      },
      {
        "city": "utrecht",
        "country": "netherlands",
        "latitude": 52.09083,
        "longitude": 5.12222
      },
      {
        "city": "aarau",
        "country": "switzerland",
        "latitude": 47.39254,
        "longitude": 8.04422
      },
      {
        "city": "liverpool",
        "country": "united kingdom",
        "latitude": 53.41058,
        "longitude": -2.9779400000000003
      },
      {
        "city": "vienna",
        "country": "austria",
        "latitude": 48.20849,
        "longitude": 16.37208
      },
      {
        "city": "biratnagar",
        "country": "nepal",
        "latitude": 26.45505,
        "longitude": 87.27007
      },
      {
        "city": "mek'ele",
        "country": "ethiopia",
        "latitude": 13.49667,
        "longitude": 39.47528
      },
      {
        "city": "pabianice",
        "country": "poland",
        "latitude": 51.66446,
        "longitude": 19.35473
      },
      {
        "city": "port said",
        "country": "egypt",
        "latitude": 31.26531,
        "longitude": 32.3019
      },
      {
        "city": "bayam\u00f3n",
        "country": "puerto rico",
        "latitude": 18.39856,
        "longitude": -66.15572
      },
      {
        "city": "troms\u00f8",
        "country": "norway",
        "latitude": 69.6489,
        "longitude": 18.95508
      },
      {
        "city": "al hudaydah",
        "country": "yemen",
        "latitude": 14.79781,
        "longitude": 42.95452
      },
      {
        "city": "newcastle",
        "country": "united kingdom",
        "latitude": 54.97328,
        "longitude": -1.61396
      },
      {
        "city": "rajshahi",
        "country": "bangladesh",
        "latitude": 24.374,
        "longitude": 88.60114
      },
      {
        "city": "vlor\u00eb",
        "country": "albania",
        "latitude": 40.4686,
        "longitude": 19.48318
      },
      {
        "city": "budapest",
        "country": "hungary",
        "latitude": 47.49835,
        "longitude": 19.04045
      },
      {
        "city": "tangier",
        "country": "morocco",
        "latitude": 35.76727,
        "longitude": -5.79975
      },
      {
        "city": "zurich",
        "country": "switzerland",
        "latitude": 47.36667,
        "longitude": 8.55
      },
      {
        "city": "phnom penh",
        "country": "cambodia",
        "latitude": 11.56245,
        "longitude": 104.91601
      },
      {
        "city": "jakarta",
        "country": "indonesia",
        "latitude": -6.21462,
        "longitude": 106.84513
      },
      {
        "city": "n'djamena",
        "country": "chad",
        "latitude": 12.10672,
        "longitude": 15.0444
      },
      {
        "city": "tuzla",
        "country": "bosnia and herzegovina",
        "latitude": 44.53842,
        "longitude": 18.66709
      },
      {
        "city": "garoua",
        "country": "cameroon",
        "latitude": 9.30143,
        "longitude": 13.39771
      },
      {
        "city": "koudougou",
        "country": "burkina faso",
        "latitude": 12.25263,
        "longitude": -2.36272
      },
      {
        "city": "asunci\u00f3n",
        "country": "paraguay",
        "latitude": -25.28646,
        "longitude": -57.647
      },
      {
        "city": "salalah",
        "country": "oman",
        "latitude": 17.01505,
        "longitude": 54.09237
      },
      {
        "city": "kolhapur",
        "country": "india",
        "latitude": 16.69563,
        "longitude": 74.23167
      },
      {
        "city": "bangalore",
        "country": "india",
        "latitude": 12.97194,
        "longitude": 77.59369
      },
      {
        "city": "kuala lumpur",
        "country": "malaysia",
        "latitude": 3.1412,
        "longitude": 101.68653
      },
      {
        "city": "suva",
        "country": "fiji",
        "latitude": -18.13683,
        "longitude": 178.42531
      },
      {
        "city": "port said",
        "country": "egypt",
        "latitude": 31.26531,
        "longitude": 32.3019
      },
      {
        "city": "callao",
        "country": "peru",
        "latitude": -12.05659,
        "longitude": -77.11814
      },
      {
        "city": "vantaa",
        "country": "finland",
        "latitude": 60.29414,
        "longitude": 25.04099
      },
      {
        "city": "trujillo",
        "country": "honduras",
        "latitude": 15.91667,
        "longitude": -85.95417
      },
      {
        "city": "sikasso",
        "country": "mali",
        "latitude": 11.31755,
        "longitude": -5.66654
      },
      {
        "city": "guatemala city",
        "country": "guatemala",
        "latitude": 14.64072,
        "longitude": -90.51327
      },
      {
        "city": "copenhagen",
        "country": "denmark",
        "latitude": 55.67594,
        "longitude": 12.56553
      },
      {
        "city": "al hudaydah",
        "country": "yemen",
        "latitude": 14.79781,
        "longitude": 42.95452
      },
      {
        "city": "krak\u00f3w",
        "country": "poland",
        "latitude": 50.06143,
        "longitude": 19.93658
      },
      {
        "city": "francistown",
        "country": "botswana",
        "latitude": -21.17,
        "longitude": 27.50778
      },
      {
        "city": "panev\u0117\u017eys",
        "country": "lithuania",
        "latitude": 55.73186,
        "longitude": 24.35983
      },
      {
        "city": "lisbon",
        "country": "portugal",
        "latitude": 38.71667,
        "longitude": -9.13333
      },
      {
        "city": "batangas city",
        "country": "philippines",
        "latitude": 13.7567,
        "longitude": 121.0584
      },
      {
        "city": "barcelona",
        "country": "spain",
        "latitude": 41.38879,
        "longitude": 2.15899
      },
      {
        "city": "barranquilla",
        "country": "colombia",
        "latitude": 10.96854,
        "longitude": -74.78132
      },
      {
        "city": "prague",
        "country": "czech republic",
        "latitude": 50.08804,
        "longitude": 14.42076
      },
      {
        "city": "tartu",
        "country": "estonia",
        "latitude": 58.38062,
        "longitude": 26.72509
      },
      {
        "city": "miri",
        "country": "malaysia",
        "latitude": 4.39928,
        "longitude": 113.99163
      },
      {
        "city": "salmiya",
        "country": "kuwait",
        "latitude": 29.33389,
        "longitude": 48.07611
      },
      {
        "city": "rajshahi",
        "country": "bangladesh",
        "latitude": 24.374,
        "longitude": 88.60114
      },
      {
        "city": "liverpool",
        "country": "united kingdom",
        "latitude": 53.41058,
        "longitude": -2.9779400000000003
      },
      {
        "city": "porto alegre",
        "country": "brazil",
        "latitude": -3.45778,
        "longitude": -42.37028
      }
    ]
  },
  "height": 250,
  "layer": [
    {
      "data": {
        "format": {
          "feature": "countries",
          "type": "topojson"
        },
        "url": "https://cdn.jsdelivr.net/npm/vega-datasets@v1.29.0/data/world-110m.json"
      },
      "mark": {
        "fill": "lightgray",
        "stroke": "white",
        "type": "geoshape"
      },
      "projection": {
        "type": "equalEarth"
      }
    },
    {
      "data": {
        "name": "data-c9990cee10cac6bc53024bb977b195f7"
      },
      "encoding": {
        "latitude": {
          "field": "latitude",
          "type": "quantitative"
        },
        "longitude": {
          "field": "longitude",
          "type": "quantitative"
        },
        "size": {
          "value": 30
        }
      },
      "mark": {
        "type": "point"
      }
    }
  ],
  "width": 500
}

==> figures/maps/tuned-ood.json <==
{
  "$schema": "https://vega.github.io/schema/vega-lite/v5.16.3.json",
  "config": {
    "axis": {
      "labelFont": "TeX Gyre Pagella",
      "titleFont": "TeX Gyre Pagella"
    },
    "header": {
      "labelFont": "TeX Gyre Pagella",
      "titleFont": "TeX Gyre Pagella"
    },
    "legend": {
      "labelFont": "TeX Gyre Pagella",
      "titleFont": "TeX Gyre Pagella"
    },
    "title": {
      "font": "TeX Gyre Pagella"
    }
  },
  "datasets": {
    "data-cecc76956609af71f43b9762756d9b1e": [
      {
        "city": "tokyo",
        "country": "japan",
        "latitude": 35.6895,
        "longitude": 139.69171
      },
      {
        "city": "barcelona",
        "country": "spain",
        "latitude": 41.38879,
        "longitude": 2.15899
      },
      {
        "city": "guayaquil",
        "country": "ecuador",
        "latitude": -2.19616,
        "longitude": -79.88621
      },
      {
        "city": "bangalore",
        "country": "india",
        "latitude": 12.97194,
        "longitude": 77.59369
      },
      {
        "city": "durban",
        "country": "south africa",
        "latitude": -29.8579,
        "longitude": 31.0292
      },
      {
        "city": "auckland",
        "country": "new zealand",
        "latitude": -36.84853,
        "longitude": 174.76349
      },
      {
        "city": "tokyo",
        "country": "japan",
        "latitude": 35.6895,
        "longitude": 139.69171
      },
      {
        "city": "kigali",
        "country": "rwanda",
        "latitude": -1.94995,
        "longitude": 30.05885
      },
      {
        "city": "reykjavik",
        "country": "iceland",
        "latitude": 64.13548,
        "longitude": -21.89541
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "limassol",
        "country": "cyprus",
        "latitude": 34.68406,
        "longitude": 33.03794
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "kiev",
        "country": "ukraine",
        "latitude": 50.45466,
        "longitude": 30.5238
      },
      {
        "city": "tallinn",
        "country": "estonia",
        "latitude": 59.43696,
        "longitude": 24.75353
      },
      {
        "city": "reykjavik",
        "country": "iceland",
        "latitude": 64.13548,
        "longitude": -21.89541
      },
      {
        "city": "cork",
        "country": "ireland",
        "latitude": 51.89797,
        "longitude": -8.47061
      },
      {
        "city": "abuja",
        "country": "nigeria",
        "latitude": 9.18059,
        "longitude": 7.17939
      },
      {
        "city": "guadalajara",
        "country": "mexico",
        "latitude": 20.66682,
        "longitude": -103.39182
      },
      {
        "city": "copenhagen",
        "country": "denmark",
        "latitude": 55.67594,
        "longitude": 12.56553
      },
      {
        "city": "veracruz",
        "country": "mexico",
        "latitude": 16.40417,
        "longitude": -91.99944
      },
      {
        "city": "puebla",
        "country": "mexico",
        "latitude": 19.03793,
        "longitude": -98.20346
      },
      {
        "city": "marrakech",
        "country": "morocco",
        "latitude": 31.63416,
        "longitude": -7.9999400000000005
      },
      {
        "city": "tokyo",
        "country": "japan",
        "latitude": 35.6895,
        "longitude": 139.69171
      },
      {
        "city": "mumbai",
        "country": "india",
        "latitude": 19.07283,
        "longitude": 72.88261
      },
      {
        "city": "porto alegre",
        "country": "brazil",
        "latitude": -3.45778,
        "longitude": -42.37028
      },
      {
        "city": "brisbane",
        "country": "australia",
        "latitude": -27.46794,
        "longitude": 153.02809
      },
      {
        "city": "kabwe",
        "country": "zambia",
        "latitude": -14.4469,
        "longitude": 28.44644
      },
      {
        "city": "auckland",
        "country": "new zealand",
        "latitude": -36.84853,
        "longitude": 174.76349
      },
      {
        "city": "bangalore",
        "country": "india",
        "latitude": 12.97194,
        "longitude": 77.59369
      },
      {
        "city": "barcelona",
        "country": "spain",
        "latitude": 41.38879,
        "longitude": 2.15899
      },
      {
        "city": "belo horizonte",
        "country": "brazil",
        "latitude": -9.884170000000001,
        "longitude": -36.82889
      },
      {
        "city": "montpellier",
        "country": "france",
        "latitude": 43.61093,
        "longitude": 3.87635
      },
      {
        "city": "dhaka",
        "country": "bangladesh",
        "latitude": 23.7104,
        "longitude": 90.40744
      },
      {
        "city": "lusaka",
        "country": "zambia",
        "latitude": -15.40669,
        "longitude": 28.28713
      },
      {
        "city": "doha",
        "country": "qatar",
        "latitude": 25.28545,
        "longitude": 51.53096
      },
      {
        "city": "madras",
        "country": "india",
        "latitude": 13.08784,
        "longitude": 80.27847
      },
      {
        "city": "wellington",
        "country": "new zealand",
        "latitude": -41.28664,
        "longitude": 174.77557
      },
      {
        "city": "santiago",
        "country": "chile",
        "latitude": -33.45694,
        "longitude": -70.64827
      },
      {
        "city": "santo domingo",
        "country": "dominican republic",
        "latitude": 18.47186,
        "longitude": -69.89232
      },
      {
        "city": "lahore",
        "country": "pakistan",
        "latitude": 31.558,
        "longitude": 74.35071
      },
      {
        "city": "dublin",
        "country": "ireland",
        "latitude": 53.33306,
        "longitude": -6.24889
      },
      {
        "city": "cairo",
        "country": "egypt",
        "latitude": 30.06263,
        "longitude": 31.24967
      },
      {
        "city": "stockholm",
        "country": "sweden",
        "latitude": 59.32938,
        "longitude": 18.06871
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "cairo",
        "country": "egypt",
        "latitude": 30.06263,
        "longitude": 31.24967
      },
      {
        "city": "copenhagen",
        "country": "denmark",
        "latitude": 55.67594,
        "longitude": 12.56553
      },
      {
        "city": "copenhagen",
        "country": "denmark",
        "latitude": 55.67594,
        "longitude": 12.56553
      },
      {
        "city": "istanbul",
        "country": "turkey",
        "latitude": 41.01384,
        "longitude": 28.94966
      },
      {
        "city": "monterrey",
        "country": "mexico",
        "latitude": 16.06191,
        "longitude": -93.36928
      },
      {
        "city": "copenhagen",
        "country": "denmark",
        "latitude": 55.67594,
        "longitude": 12.56553
      },
      {
        "city": "mingora",
        "country": "pakistan",
        "latitude": 34.7795,
        "longitude": 72.36265
      },
      {
        "city": "auckland",
        "country": "new zealand",
        "latitude": -36.84853,
        "longitude": 174.76349
      },
      {
        "city": "dublin",
        "country": "ireland",
        "latitude": 53.33306,
        "longitude": -6.24889
      },
      {
        "city": "mecca",
        "country": "saudi arabia",
        "latitude": 21.42664,
        "longitude": 39.82563
      },
      {
        "city": "barcelona",
        "country": "spain",
        "latitude": 41.38879,
        "longitude": 2.15899
      },
      {
        "city": "bhubaneswar",
        "country": "india",
        "latitude": 20.27241,
        "longitude": 85.83385
      },
      {
        "city": "madrid",
        "country": "spain",
        "latitude": 40.4165,
        "longitude": -3.70256
      },
      {
        "city": "trujillo",
        "country": "peru",
        "latitude": -8.11599,
        "longitude": -79.02998
      },
      {
        "city": "mumbai",
        "country": "india",
        "latitude": 19.07283,
        "longitude": 72.88261
      },
      {
        "city": "nairobi",
        "country": "kenya",
        "latitude": -1.28333,
        "longitude": 36.81667
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "s\u00e3o paulo",
        "country": "brazil",
        "latitude": -10.54944,
        "longitude": -37.534440000000004
      },
      {
        "city": "montevideo",
        "country": "uruguay",
        "latitude": -34.90328,
        "longitude": -56.18816
      },
      {
        "city": "s\u00e3o paulo",
        "country": "brazil",
        "latitude": -10.54944,
        "longitude": -37.534440000000004
      },
      {
        "city": "ljubljana",
        "country": "slovenia",
        "latitude": 46.05108,
        "longitude": 14.50513
      },
      {
        "city": "lagos",
        "country": "nigeria",
        "latitude": 6.45407,
        "longitude": 3.39467
      },
      {
        "city": "bogot\u00e1",
        "country": "colombia",
        "latitude": 4.60971,
        "longitude": -74.08175
      },
      {
        "city": "buenos aires",
        "country": "argentina",
        "latitude": -34.61315,
        "longitude": -58.37723
      },
      {
        "city": "lagos",
        "country": "nigeria",
        "latitude": 6.45407,
        "longitude": 3.39467
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "nairobi",
        "country": "kenya",
        "latitude": -1.28333,
        "longitude": 36.81667
      },
      {
        "city": "mumbai",
        "country": "india",
        "latitude": 19.07283,
        "longitude": 72.88261
      },
      {
        "city": "nairobi",
        "country": "kenya",
        "latitude": -1.28333,
        "longitude": 36.81667
      },
      {
        "city": "krakow",
        "country": "poland",
        "latitude": 50.06143,
        "longitude": 19.93658
      },
      {
        "city": "cape town",
        "country": "south africa",
        "latitude": -33.92584,
        "longitude": 18.42322
      },
      {
        "city": "lima",
        "country": "peru",
        "latitude": -12.04318,
        "longitude": -77.02824
      },
      {
        "city": "tel aviv",
        "country": "israel",
        "latitude": 32.08088,
        "longitude": 34.78057
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "berlin",
        "country": "germany",
        "latitude": 52.52437,
        "longitude": 13.41053
      },
      {
        "city": "puerto lim\u00f3n",
        "country": "costa rica",
        "latitude": 9.99074,
        "longitude": -83.03596
      },
      {
        "city": "mumbai",
        "country": "india",
        "latitude": 19.07283,
        "longitude": 72.88261
      },
      {
        "city": "nairobi",
        "country": "kenya",
        "latitude": -1.28333,
        "longitude": 36.81667
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "kolkata",
        "country": "india",
        "latitude": 22.56263,
        "longitude": 88.36304
      },
      {
        "city": "dakar",
        "country": "senegal",
        "latitude": 14.6937,
        "longitude": -17.44406
      },
      {
        "city": "copenhagen",
        "country": "denmark",
        "latitude": 55.67594,
        "longitude": 12.56553
      },
      {
        "city": "buenos aires",
        "country": "argentina",
        "latitude": -34.61315,
        "longitude": -58.37723
      },
      {
        "city": "ankara",
        "country": "turkey",
        "latitude": 39.91987,
        "longitude": 32.85427
      },
      {
        "city": "tokyo",
        "country": "japan",
        "latitude": 35.6895,
        "longitude": 139.69171
      },
      {
        "city": "wellington",
        "country": "new zealand",
        "latitude": -41.28664,
        "longitude": 174.77557
      },
      {
        "city": "lagos",
        "country": "nigeria",
        "latitude": 6.45407,
        "longitude": 3.39467
      },
      {
        "city": "lagos",
        "country": "nigeria",
        "latitude": 6.45407,
        "longitude": 3.39467
      },
      {
        "city": "nairobi",
        "country": "kenya",
        "latitude": -1.28333,
        "longitude": 36.81667
      },
      {
        "city": "kigali",
        "country": "rwanda",
        "latitude": -1.94995,
        "longitude": 30.05885
      },
      {
        "city": "dublin",
        "country": "ireland",
        "latitude": 53.33306,
        "longitude": -6.24889
      },
      {
        "city": "madurai",
        "country": "india",
        "latitude": 9.919,
        "longitude": 78.11953
      },
      {
        "city": "bogot\u00e1",
        "country": "colombia",
        "latitude": 4.60971,
        "longitude": -74.08175
      },
      {
        "city": "lagos",
        "country": "nigeria",
        "latitude": 6.45407,
        "longitude": 3.39467
      },
      {
        "city": "havana",
        "country": "cuba",
        "latitude": 23.13302,
        "longitude": -82.38304
      },
      {
        "city": "tokyo",
        "country": "japan",
        "latitude": 35.6895,
        "longitude": 139.69171
      },
      {
        "city": "salamanca",
        "country": "spain",
        "latitude": 40.42972,
        "longitude": -3.6797500000000003
      },
      {
        "city": "tel aviv",
        "country": "israel",
        "latitude": 32.08088,
        "longitude": 34.78057
      },
      {
        "city": "new delhi",
        "country": "india",
        "latitude": 28.65195,
        "longitude": 77.23149
      },
      {
        "city": "lagos",
        "country": "nigeria",
        "latitude": 6.45407,
        "longitude": 3.39467
      },
      {
        "city": "santiago",
        "country": "chile",
        "latitude": -33.45694,
        "longitude": -70.64827
      },
      {
        "city": "bangalore",
        "country": "india",
        "latitude": 12.97194,
        "longitude": 77.59369
      },
      {
        "city": "bologna",
        "country": "italy",
        "latitude": 44.49381,
        "longitude": 11.33875
      },
      {
        "city": "copenhagen",
        "country": "denmark",
        "latitude": 55.67594,
        "longitude": 12.56553
      },
      {
        "city": "kigali",
        "country": "rwanda",
        "latitude": -1.94995,
        "longitude": 30.05885
      },
      {
        "city": "buenos aires",
        "country": "argentina",
        "latitude": -34.61315,
        "longitude": -58.37723
      },
      {
        "city": "santiago",
        "country": "chile",
        "latitude": -33.45694,
        "longitude": -70.64827
      },
      {
        "city": "dublin",
        "country": "ireland",
        "latitude": 53.33306,
        "longitude": -6.24889
      },
      {
        "city": "melbourne",
        "country": "australia",
        "latitude": -37.814,
        "longitude": 144.96332
      },
      {
        "city": "guayaquil",
        "country": "ecuador",
        "latitude": -2.19616,
        "longitude": -79.88621
      },
      {
        "city": "accra",
        "country": "ghana",
        "latitude": 5.55602,
        "longitude": -0.19690000000000002
      },
      {
        "city": "tokyo",
        "country": "japan",
        "latitude": 35.6895,
        "longitude": 139.69171
      },
      {
        "city": "kolkata",
        "country": "india",
        "latitude": 22.56263,
        "longitude": 88.36304
      },
      {
        "city": "tokyo",
        "country": "japan",
        "latitude": 35.6895,
        "longitude": 139.69171
      },
      {
        "city": "bangalore",
        "country": "india",
        "latitude": 12.97194,
        "longitude": 77.59369
      },
      {
        "city": "copenhagen",
        "country": "denmark",
        "latitude": 55.67594,
        "longitude": 12.56553
      },
      {
        "city": "mexico city",
        "country": "mexico",
        "latitude": 19.42847,
        "longitude": -99.12766
      },
      {
        "city": "auckland",
        "country": "new zealand",
        "latitude": -36.84853,
        "longitude": 174.76349
      },
      {
        "city": "chandigarh",
        "country": "india",
        "latitude": 30.73629,
        "longitude": 76.7884
      },
      {
        "city": "auckland",
        "country": "new zealand",
        "latitude": -36.84853,
        "longitude": 174.76349
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "lyon",
        "country": "france",
        "latitude": 45.74846,
        "longitude": 4.84671
      },
      {
        "city": "quezon city",
        "country": "philippines",
        "latitude": 14.6488,
        "longitude": 121.0509
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "bangalore",
        "country": "india",
        "latitude": 12.97194,
        "longitude": 77.59369
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "mumbai",
        "country": "india",
        "latitude": 19.07283,
        "longitude": 72.88261
      },
      {
        "city": "tokyo",
        "country": "japan",
        "latitude": 35.6895,
        "longitude": 139.69171
      },
      {
        "city": "kiev",
        "country": "ukraine",
        "latitude": 50.45466,
        "longitude": 30.5238
      },
      {
        "city": "cairo",
        "country": "egypt",
        "latitude": 30.06263,
        "longitude": 31.24967
      },
      {
        "city": "sudbury",
        "country": "canada",
        "latitude": 46.49,
        "longitude": -80.99001
      },
      {
        "city": "lagos",
        "country": "nigeria",
        "latitude": 6.45407,
        "longitude": 3.39467
      },
      {
        "city": "cairo",
        "country": "egypt",
        "latitude": 30.06263,
        "longitude": 31.24967
      },
      {
        "city": "lagos",
        "country": "nigeria",
        "latitude": 6.45407,
        "longitude": 3.39467
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "pisa",
        "country": "italy",
        "latitude": 43.70853,
        "longitude": 10.4036
      },
      {
        "city": "antwerp",
        "country": "belgium",
        "latitude": 51.22047,
        "longitude": 4.40026
      },
      {
        "city": "buenos aires",
        "country": "argentina",
        "latitude": -34.61315,
        "longitude": -58.37723
      },
      {
        "city": "lagos",
        "country": "nigeria",
        "latitude": 6.45407,
        "longitude": 3.39467
      },
      {
        "city": "nairobi",
        "country": "kenya",
        "latitude": -1.28333,
        "longitude": 36.81667
      },
      {
        "city": "auckland",
        "country": "new zealand",
        "latitude": -36.84853,
        "longitude": 174.76349
      },
      {
        "city": "nairobi",
        "country": "kenya",
        "latitude": -1.28333,
        "longitude": 36.81667
      },
      {
        "city": "nairobi",
        "country": "kenya",
        "latitude": -1.28333,
        "longitude": 36.81667
      },
      {
        "city": "kolkata",
        "country": "india",
        "latitude": 22.56263,
        "longitude": 88.36304
      },
      {
        "city": "guayaquil",
        "country": "ecuador",
        "latitude": -2.19616,
        "longitude": -79.88621
      },
      {
        "city": "cairo",
        "country": "egypt",
        "latitude": 30.06263,
        "longitude": 31.24967
      },
      {
        "city": "tokyo",
        "country": "japan",
        "latitude": 35.6895,
        "longitude": 139.69171
      },
      {
        "city": "lagos",
        "country": "nigeria",
        "latitude": 6.45407,
        "longitude": 3.39467
      },
      {
        "city": "barcelona",
        "country": "spain",
        "latitude": 41.38879,
        "longitude": 2.15899
      },
      {
        "city": "auckland",
        "country": "new zealand",
        "latitude": -36.84853,
        "longitude": 174.76349
      },
      {
        "city": "manila",
        "country": "philippines",
        "latitude": 14.6042,
        "longitude": 120.9822
      },
      {
        "city": "mumbai",
        "country": "india",
        "latitude": 19.07283,
        "longitude": 72.88261
      },
      {
        "city": "salvador",
        "country": "brazil",
        "latitude": -12.97563,
        "longitude": -38.49096
      },
      {
        "city": "lahore",
        "country": "pakistan",
        "latitude": 31.558,
        "longitude": 74.35071
      },
      {
        "city": "lima",
        "country": "peru",
        "latitude": -12.04318,
        "longitude": -77.02824
      },
      {
        "city": "helsinki",
        "country": "finland",
        "latitude": 60.16952,
        "longitude": 24.93545
      },
      {
        "city": "san juan",
        "country": "puerto rico",
        "latitude": 18.46633,
        "longitude": -66.10572
      },
      {
        "city": "mysore",
        "country": "india",
        "latitude": 12.29791,
        "longitude": 76.63925
      },
      {
        "city": "dakar",
        "country": "senegal",
        "latitude": 14.6937,
        "longitude": -17.44406
      },
      {
        "city": "sofia",
        "country": "bulgaria",
        "latitude": 42.69751,
        "longitude": 23.32415
      },
      {
        "city": "dakar",
        "country": "senegal",
        "latitude": 14.6937,
        "longitude": -17.44406
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "havana",
        "country": "cuba",
        "latitude": 23.13302,
        "longitude": -82.38304
      },
      {
        "city": "cairo",
        "country": "egypt",
        "latitude": 30.06263,
        "longitude": 31.24967
      },
      {
        "city": "lima",
        "country": "peru",
        "latitude": -12.04318,
        "longitude": -77.02824
      },
      {
        "city": "turin",
        "country": "italy",
        "latitude": 45.07049,
        "longitude": 7.68682
      },
      {
        "city": "cork",
        "country": "ireland",
        "latitude": 51.89797,
        "longitude": -8.47061
      },
      {
        "city": "mumbai",
        "country": "india",
        "latitude": 19.07283,
        "longitude": 72.88261
      },
      {
        "city": "quito",
        "country": "ecuador",
        "latitude": -0.22985000000000003,
        "longitude": -78.52495
      },
      {
        "city": "tel aviv",
        "country": "israel",
        "latitude": 32.08088,
        "longitude": 34.78057
      },
      {
        "city": "lim\u00f3n",
        "country": "costa rica",
        "latitude": 9.99074,
        "longitude": -83.03596
      },
      {
        "city": "bengaluru",
        "country": "india",
        "latitude": 12.97194,
        "longitude": 77.59369
      },
      {
        "city": "accra",
        "country": "ghana",
        "latitude": 5.55602,
        "longitude": -0.19690000000000002
      },
      {
        "city": "mumbai",
        "country": "india",
        "latitude": 19.07283,
        "longitude": 72.88261
      },
      {
        "city": "kolkata",
        "country": "india",
        "latitude": 22.56263,
        "longitude": 88.36304
      },
      {
        "city": "santiago",
        "country": "chile",
        "latitude": -33.45694,
        "longitude": -70.64827
      },
      {
        "city": "manaus",
        "country": "brazil",
        "latitude": -3.10194,
        "longitude": -60.025
      },
      {
        "city": "lagos",
        "country": "nigeria",
        "latitude": 6.45407,
        "longitude": 3.39467
      },
      {
        "city": "santiago",
        "country": "chile",
        "latitude": -33.45694,
        "longitude": -70.64827
      },
      {
        "city": "bangalore",
        "country": "india",
        "latitude": 12.97194,
        "longitude": 77.59369
      },
      {
        "city": "rome",
        "country": "italy",
        "latitude": 41.89193,
        "longitude": 12.511330000000001
      },
      {
        "city": "bangkok",
        "country": "thailand",
        "latitude": 13.75398,
        "longitude": 100.50144
      },
      {
        "city": "bangalore",
        "country": "india",
        "latitude": 12.97194,
        "longitude": 77.59369
      },
      {
        "city": "nassau",
        "country": "bahamas",
        "latitude": 25.058230000000002,
        "longitude": -77.34306
      },
      {
        "city": "berlin",
        "country": "germany",
        "latitude": 52.52437,
        "longitude": 13.41053
      },
      {
        "city": "berlin",
        "country": "germany",
        "latitude": 52.52437,
        "longitude": 13.41053
      },
      {
        "city": "s\u00e3o paulo",
        "country": "brazil",
        "latitude": -10.54944,
        "longitude": -37.534440000000004
      },
      {
        "city": "salvador",
        "country": "brazil",
        "latitude": -12.97563,
        "longitude": -38.49096
      },
      {
        "city": "nairobi",
        "country": "kenya",
        "latitude": -1.28333,
        "longitude": 36.81667
      },
      {
        "city": "santiago",
        "country": "chile",
        "latitude": -33.45694,
        "longitude": -70.64827
      },
      {
        "city": "panama city",
        "country": "panama",
        "latitude": 8.9936,
        "longitude": -79.51973
      },
      {
        "city": "s\u00e3o paulo",
        "country": "brazil",
        "latitude": -10.54944,
        "longitude": -37.534440000000004
      },
      {
        "city": "s\u00e3o paulo",
        "country": "brazil",
        "latitude": -10.54944,
        "longitude": -37.534440000000004
      },
      {
        "city": "auckland",
        "country": "new zealand",
        "latitude": -36.84853,
        "longitude": 174.76349
      },
      {
        "city": "limbe",
        "country": "cameroon",
        "latitude": 4.02356,
        "longitude": 9.20607
      },
      {
        "city": "bogot\u00e1",
        "country": "colombia",
        "latitude": 4.60971,
        "longitude": -74.08175
      },
      {
        "city": "kongsvinger",
        "country": "norway",
        "latitude": 60.19049,
        "longitude": 11.99772
      },
      {
        "city": "lima",
        "country": "peru",
        "latitude": -12.04318,
        "longitude": -77.02824
      },
      {
        "city": "copenhagen",
        "country": "denmark",
        "latitude": 55.67594,
        "longitude": 12.56553
      },
      {
        "city": "ottawa",
        "country": "canada",
        "latitude": 45.41117,
        "longitude": -75.69812
      },
      {
        "city": "kigali",
        "country": "rwanda",
        "latitude": -1.94995,
        "longitude": 30.05885
      },
      {
        "city": "sydney",
        "country": "australia",
        "latitude": -33.86785,
        "longitude": 151.20732
      },
      {
        "city": "san juan",
        "country": "puerto rico",
        "latitude": 18.46633,
        "longitude": -66.10572
      },
      {
        "city": "medell\u00edn",
        "country": "colombia",
        "latitude": 6.25184,
        "longitude": -75.56359
      },
      {
        "city": "madrid",
        "country": "spain",
        "latitude": 40.4165,
        "longitude": -3.70256
      },
      {
        "city": "mexico city",
        "country": "mexico",
        "latitude": 19.42847,
        "longitude": -99.12766
      },
      {
        "city": "new delhi",
        "country": "india",
        "latitude": 28.65195,
        "longitude": 77.23149
      },
      {
        "city": "guatemala city",
        "country": "guatemala",
        "latitude": 14.64072,
        "longitude": -90.51327
      },
      {
        "city": "cairo",
        "country": "egypt",
        "latitude": 30.06263,
        "longitude": 31.24967
      },
      {
        "city": "ciudad de guatemala",
        "country": "guatemala",
        "latitude": 14.64072,
        "longitude": -90.51327
      },
      {
        "city": "tampere",
        "country": "finland",
        "latitude": 61.49911,
        "longitude": 23.78712
      },
      {
        "city": "dakar",
        "country": "senegal",
        "latitude": 14.6937,
        "longitude": -17.44406
      },
      {
        "city": "lagos",
        "country": "nigeria",
        "latitude": 6.45407,
        "longitude": 3.39467
      },
      {
        "city": "barranquilla",
        "country": "colombia",
        "latitude": 10.96854,
        "longitude": -74.78132
      },
      {
        "city": "mecca",
        "country": "saudi arabia",
        "latitude": 21.42664,
        "longitude": 39.82563
      },
      {
        "city": "buenos aires",
        "country": "argentina",
        "latitude": -34.61315,
        "longitude": -58.37723
      },
      {
        "city": "barcelona",
        "country": "spain",
        "latitude": 41.38879,
        "longitude": 2.15899
      },
      {
        "city": "guayaquil",
        "country": "ecuador",
        "latitude": -2.19616,
        "longitude": -79.88621
      },
      {
        "city": "havana",
        "country": "cuba",
        "latitude": 23.13302,
        "longitude": -82.38304
      },
      {
        "city": "kolkata",
        "country": "india",
        "latitude": 22.56263,
        "longitude": 88.36304
      },
      {
        "city": "dublin",
        "country": "ireland",
        "latitude": 53.33306,
        "longitude": -6.24889
      },
      {
        "city": "mumbai",
        "country": "india",
        "latitude": 19.07283,
        "longitude": 72.88261
      },
      {
        "city": "salamanca",
        "country": "spain",
        "latitude": 40.42972,
        "longitude": -3.6797500000000003
      },
      {
        "city": "stockholm",
        "country": "sweden",
        "latitude": 59.32938,
        "longitude": 18.06871
      },
      {
        "city": "nairobi",
        "country": "kenya",
        "latitude": -1.28333,
        "longitude": 36.81667
      },
      {
        "city": "stockholm",
        "country": "sweden",
        "latitude": 59.32938,
        "longitude": 18.06871
      },
      {
        "city": "nairobi",
        "country": "kenya",
        "latitude": -1.28333,
        "longitude": 36.81667
      },
      {
        "city": "dublin",
        "country": "ireland",
        "latitude": 53.33306,
        "longitude": -6.24889
      },
      {
        "city": "stockholm",
        "country": "sweden",
        "latitude": 59.32938,
        "longitude": 18.06871
      },
      {
        "city": "helsinki",
        "country": "finland",
        "latitude": 60.16952,
        "longitude": 24.93545
      },
      {
        "city": "shanghai",
        "country": "china",
        "latitude": 31.22222,
        "longitude": 121.45806
      },
      {
        "city": "madras",
        "country": "india",
        "latitude": 13.08784,
        "longitude": 80.27847
      },
      {
        "city": "nairobi",
        "country": "kenya",
        "latitude": -1.28333,
        "longitude": 36.81667
      },
      {
        "city": "sydney",
        "country": "australia",
        "latitude": -33.86785,
        "longitude": 151.20732
      },
      {
        "city": "lagos",
        "country": "nigeria",
        "latitude": 6.45407,
        "longitude": 3.39467
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "nairobi",
        "country": "kenya",
        "latitude": -1.28333,
        "longitude": 36.81667
      },
      {
        "city": "islamabad",
        "country": "pakistan",
        "latitude": 33.72148,
        "longitude": 73.04329
      },
      {
        "city": "kolkata",
        "country": "india",
        "latitude": 22.56263,
        "longitude": 88.36304
      },
      {
        "city": "medell\u00edn",
        "country": "colombia",
        "latitude": 6.25184,
        "longitude": -75.56359
      },
      {
        "city": "kampala",
        "country": "uganda",
        "latitude": 0.31628,
        "longitude": 32.58219
      },
      {
        "city": "havana",
        "country": "cuba",
        "latitude": 23.13302,
        "longitude": -82.38304
      },
      {
        "city": "montevideo",
        "country": "uruguay",
        "latitude": -34.90328,
        "longitude": -56.18816
      },
      {
        "city": "bloemfontein",
        "country": "south africa",
        "latitude": -29.12107,
        "longitude": 26.214
      },
      {
        "city": "santiago",
        "country": "chile",
        "latitude": -33.45694,
        "longitude": -70.64827
      },
      {
        "city": "islamabad",
        "country": "pakistan",
        "latitude": 33.72148,
        "longitude": 73.04329
      },
      {
        "city": "s\u00e3o paulo",
        "country": "brazil",
        "latitude": -10.54944,
        "longitude": -37.534440000000004
      },
      {
        "city": "tokyo",
        "country": "japan",
        "latitude": 35.6895,
        "longitude": 139.69171
      },
      {
        "city": "bogota",
        "country": "colombia",
        "latitude": 4.60971,
        "longitude": -74.08175
      },
      {
        "city": "tel aviv",
        "country": "israel",
        "latitude": 32.08088,
        "longitude": 34.78057
      },
      {
        "city": "istanbul",
        "country": "turkey",
        "latitude": 41.01384,
        "longitude": 28.94966
      },
      {
        "city": "lisbon",
        "country": "portugal",
        "latitude": 38.71667,
        "longitude": -9.13333
      },
      {
        "city": "lima",
        "country": "peru",
        "latitude": -12.04318,
        "longitude": -77.02824
      },
      {
        "city": "barcelona",
        "country": "spain",
        "latitude": 41.38879,
        "longitude": 2.15899
      },
      {
        "city": "budapest",
        "country": "hungary",
        "latitude": 47.49835,
        "longitude": 19.04045
      },
      {
        "city": "cape town",
        "country": "south africa",
        "latitude": -33.92584,
        "longitude": 18.42322
      },
      {
        "city": "bologna",
        "country": "italy",
        "latitude": 44.49381,
        "longitude": 11.33875
      },
      {
        "city": "ghent",
        "country": "belgium",
        "latitude": 51.05,
        "longitude": 3.71667
      },
      {
        "city": "sydney",
        "country": "australia",
        "latitude": -33.86785,
        "longitude": 151.20732
      },
      {
        "city": "lagos",
        "country": "nigeria",
        "latitude": 6.45407,
        "longitude": 3.39467
      },
      {
        "city": "accra",
        "country": "ghana",
        "latitude": 5.55602,
        "longitude": -0.19690000000000002
      },
      {
        "city": "lyon",
        "country": "france",
        "latitude": 45.74846,
        "longitude": 4.84671
      },
      {
        "city": "toronto",
        "country": "canada",
        "latitude": 43.70643,
        "longitude": -79.39864
      },
      {
        "city": "cordoba",
        "country": "spain",
        "latitude": 37.89155,
        "longitude": -4.77275
      },
      {
        "city": "wellington",
        "country": "new zealand",
        "latitude": -41.28664,
        "longitude": 174.77557
      },
      {
        "city": "mexico city",
        "country": "mexico",
        "latitude": 19.42847,
        "longitude": -99.12766
      },
      {
        "city": "tokyo",
        "country": "japan",
        "latitude": 35.6895,
        "longitude": 139.69171
      },
      {
        "city": "s\u00e3o paulo",
        "country": "brazil",
        "latitude": -10.54944,
        "longitude": -37.534440000000004
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "tokyo",
        "country": "japan",
        "latitude": 35.6895,
        "longitude": 139.69171
      },
      {
        "city": "santiago",
        "country": "chile",
        "latitude": -33.45694,
        "longitude": -70.64827
      },
      {
        "city": "parainen",
        "country": "finland",
        "latitude": 60.29972,
        "longitude": 22.3004
      },
      {
        "city": "kingston",
        "country": "jamaica",
        "latitude": 17.99702,
        "longitude": -76.79358
      },
      {
        "city": "madrid",
        "country": "spain",
        "latitude": 40.4165,
        "longitude": -3.70256
      },
      {
        "city": "tokyo",
        "country": "japan",
        "latitude": 35.6895,
        "longitude": 139.69171
      },
      {
        "city": "ottawa",
        "country": "canada",
        "latitude": 45.41117,
        "longitude": -75.69812
      },
      {
        "city": "havana",
        "country": "cuba",
        "latitude": 23.13302,
        "longitude": -82.38304
      },
      {
        "city": "mannheim",
        "country": "germany",
        "latitude": 49.4891,
        "longitude": 8.46694
      },
      {
        "city": "mumbai",
        "country": "india",
        "latitude": 19.07283,
        "longitude": 72.88261
      },
      {
        "city": "helsinki",
        "country": "finland",
        "latitude": 60.16952,
        "longitude": 24.93545
      },
      {
        "city": "cairo",
        "country": "egypt",
        "latitude": 30.06263,
        "longitude": 31.24967
      },
      {
        "city": "copenhagen",
        "country": "denmark",
        "latitude": 55.67594,
        "longitude": 12.56553
      },
      {
        "city": "bogot\u00e1",
        "country": "colombia",
        "latitude": 4.60971,
        "longitude": -74.08175
      },
      {
        "city": "nairobi",
        "country": "kenya",
        "latitude": -1.28333,
        "longitude": 36.81667
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "lagos",
        "country": "nigeria",
        "latitude": 6.45407,
        "longitude": 3.39467
      },
      {
        "city": "brisbane",
        "country": "australia",
        "latitude": -27.46794,
        "longitude": 153.02809
      },
      {
        "city": "bengaluru",
        "country": "india",
        "latitude": 12.97194,
        "longitude": 77.59369
      },
      {
        "city": "mumbai",
        "country": "india",
        "latitude": 19.07283,
        "longitude": 72.88261
      },
      {
        "city": "madrid",
        "country": "spain",
        "latitude": 40.4165,
        "longitude": -3.70256
      },
      {
        "city": "buenos aires",
        "country": "argentina",
        "latitude": -34.61315,
        "longitude": -58.37723
      },
      {
        "city": "quezon city",
        "country": "philippines",
        "latitude": 14.6488,
        "longitude": 121.0509
      },
      {
        "city": "amsterdam",
        "country": "netherlands",
        "latitude": 52.37403,
        "longitude": 4.88969
      },
      {
        "city": "guadalajara",
        "country": "mexico",
        "latitude": 20.66682,
        "longitude": -103.39182
      },
      {
        "city": "ciudad de mexico",
        "country": "mexico",
        "latitude": 19.42847,
        "longitude": -99.12766
      },
      {
        "city": "amsterdam",
        "country": "netherlands",
        "latitude": 52.37403,
        "longitude": 4.88969
      },
      {
        "city": "s\u00e3o paulo",
        "country": "brazil",
        "latitude": -10.54944,
        "longitude": -37.534440000000004
      },
      {
        "city": "kolkata",
        "country": "india",
        "latitude": 22.56263,
        "longitude": 88.36304
      },
      {
        "city": "cairo",
        "country": "egypt",
        "latitude": 30.06263,
        "longitude": 31.24967
      },
      {
        "city": "lagos",
        "country": "nigeria",
        "latitude": 6.45407,
        "longitude": 3.39467
      },
      {
        "city": "bangalore",
        "country": "india",
        "latitude": 12.97194,
        "longitude": 77.59369
      },
      {
        "city": "buenos aires",
        "country": "argentina",
        "latitude": -34.61315,
        "longitude": -58.37723
      },
      {
        "city": "lima",
        "country": "peru",
        "latitude": -12.04318,
        "longitude": -77.02824
      },
      {
        "city": "santiago",
        "country": "chile",
        "latitude": -33.45694,
        "longitude": -70.64827
      },
      {
        "city": "cairo",
        "country": "egypt",
        "latitude": 30.06263,
        "longitude": 31.24967
      },
      {
        "city": "lagos",
        "country": "nigeria",
        "latitude": 6.45407,
        "longitude": 3.39467
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "salamanca",
        "country": "spain",
        "latitude": 40.42972,
        "longitude": -3.6797500000000003
      },
      {
        "city": "townsville",
        "country": "australia",
        "latitude": -19.26639,
        "longitude": 146.80569
      },
      {
        "city": "mogadishu",
        "country": "somalia",
        "latitude": 2.03711,
        "longitude": 45.34375
      },
      {
        "city": "mumbai",
        "country": "india",
        "latitude": 19.07283,
        "longitude": 72.88261
      },
      {
        "city": "mumbai",
        "country": "india",
        "latitude": 19.07283,
        "longitude": 72.88261
      },
      {
        "city": "cairo",
        "country": "egypt",
        "latitude": 30.06263,
        "longitude": 31.24967
      },
      {
        "city": "dakar",
        "country": "senegal",
        "latitude": 14.6937,
        "longitude": -17.44406
      },
      {
        "city": "bangalore",
        "country": "india",
        "latitude": 12.97194,
        "longitude": 77.59369
      },
      {
        "city": "manila",
        "country": "philippines",
        "latitude": 14.6042,
        "longitude": 120.9822
      },
      {
        "city": "dublin",
        "country": "ireland",
        "latitude": 53.33306,
        "longitude": -6.24889
      },
      {
        "city": "buenos aires",
        "country": "argentina",
        "latitude": -34.61315,
        "longitude": -58.37723
      },
      {
        "city": "zurich",
        "country": "switzerland",
        "latitude": 47.36667,
        "longitude": 8.55
      },
      {
        "city": "taif",
        "country": "saudi arabia",
        "latitude": 21.27028,
        "longitude": 40.41583
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "rio de janeiro",
        "country": "brazil",
        "latitude": -22.90642,
        "longitude": -43.18223
      },
      {
        "city": "tel aviv",
        "country": "israel",
        "latitude": 32.08088,
        "longitude": 34.78057
      },
      {
        "city": "sao paulo",
        "country": "brazil",
        "latitude": -10.54944,
        "longitude": -37.534440000000004
      },
      {
        "city": "dublin",
        "country": "ireland",
        "latitude": 53.33306,
        "longitude": -6.24889
      },
      {
        "city": "mumbai",
        "country": "india",
        "latitude": 19.07283,
        "longitude": 72.88261
      },
      {
        "city": "mumbai",
        "country": "india",
        "latitude": 19.07283,
        "longitude": 72.88261
      },
      {
        "city": "kigali",
        "country": "rwanda",
        "latitude": -1.94995,
        "longitude": 30.05885
      },
      {
        "city": "madrid",
        "country": "spain",
        "latitude": 40.4165,
        "longitude": -3.70256
      },
      {
        "city": "bangalore",
        "country": "india",
        "latitude": 12.97194,
        "longitude": 77.59369
      },
      {
        "city": "manama",
        "country": "bahrain",
        "latitude": 26.22787,
        "longitude": 50.58565
      },
      {
        "city": "havana",
        "country": "cuba",
        "latitude": 23.13302,
        "longitude": -82.38304
      },
      {
        "city": "mumbai",
        "country": "india",
        "latitude": 19.07283,
        "longitude": 72.88261
      },
      {
        "city": "bucharest",
        "country": "romania",
        "latitude": 44.43225,
        "longitude": 26.10626
      },
      {
        "city": "tokyo",
        "country": "japan",
        "latitude": 35.6895,
        "longitude": 139.69171
      },
      {
        "city": "lyon",
        "country": "france",
        "latitude": 45.74846,
        "longitude": 4.84671
      },
      {
        "city": "tokyo",
        "country": "japan",
        "latitude": 35.6895,
        "longitude": 139.69171
      },
      {
        "city": "accra",
        "country": "ghana",
        "latitude": 5.55602,
        "longitude": -0.19690000000000002
      },
      {
        "city": "johannesburg",
        "country": "south africa",
        "latitude": -26.20227,
        "longitude": 28.04363
      },
      {
        "city": "sydney",
        "country": "australia",
        "latitude": -33.86785,
        "longitude": 151.20732
      },
      {
        "city": "bengaluru",
        "country": "india",
        "latitude": 12.97194,
        "longitude": 77.59369
      },
      {
        "city": "medell\u00edn",
        "country": "colombia",
        "latitude": 6.25184,
        "longitude": -75.56359
      },
      {
        "city": "bangalore",
        "country": "india",
        "latitude": 12.97194,
        "longitude": 77.59369
      },
      {
        "city": "lagos",
        "country": "nigeria",
        "latitude": 6.45407,
        "longitude": 3.39467
      },
      {
        "city": "accra",
        "country": "ghana",
        "latitude": 5.55602,
        "longitude": -0.19690000000000002
      },
      {
        "city": "kolkata",
        "country": "india",
        "latitude": 22.56263,
        "longitude": 88.36304
      },
      {
        "city": "islamabad",
        "country": "pakistan",
        "latitude": 33.72148,
        "longitude": 73.04329
      },
      {
        "city": "copenhagen",
        "country": "denmark",
        "latitude": 55.67594,
        "longitude": 12.56553
      },
      {
        "city": "mumbai",
        "country": "india",
        "latitude": 19.07283,
        "longitude": 72.88261
      },
      {
        "city": "nairobi",
        "country": "kenya",
        "latitude": -1.28333,
        "longitude": 36.81667
      },
      {
        "city": "madrid",
        "country": "spain",
        "latitude": 40.4165,
        "longitude": -3.70256
      },
      {
        "city": "lagos",
        "country": "nigeria",
        "latitude": 6.45407,
        "longitude": 3.39467
      },
      {
        "city": "buenos aires",
        "country": "argentina",
        "latitude": -34.61315,
        "longitude": -58.37723
      },
      {
        "city": "dublin",
        "country": "ireland",
        "latitude": 53.33306,
        "longitude": -6.24889
      },
      {
        "city": "lima",
        "country": "peru",
        "latitude": -12.04318,
        "longitude": -77.02824
      },
      {
        "city": "hvar",
        "country": "croatia",
        "latitude": 43.1725,
        "longitude": 16.44278
      },
      {
        "city": "santiago",
        "country": "chile",
        "latitude": -33.45694,
        "longitude": -70.64827
      },
      {
        "city": "nairobi",
        "country": "kenya",
        "latitude": -1.28333,
        "longitude": 36.81667
      },
      {
        "city": "kiev",
        "country": "ukraine",
        "latitude": 50.45466,
        "longitude": 30.5238
      },
      {
        "city": "leuven",
        "country": "belgium",
        "latitude": 50.87959,
        "longitude": 4.70093
      },
      {
        "city": "mumbai",
        "country": "india",
        "latitude": 19.07283,
        "longitude": 72.88261
      },
      {
        "city": "shanghai",
        "country": "china",
        "latitude": 31.22222,
        "longitude": 121.45806
      },
      {
        "city": "lisbon",
        "country": "portugal",
        "latitude": 38.71667,
        "longitude": -9.13333
      },
      {
        "city": "s\u00e3o paulo",
        "country": "brazil",
        "latitude": -10.54944,
        "longitude": -37.534440000000004
      },
      {
        "city": "manila",
        "country": "philippines",
        "latitude": 14.6042,
        "longitude": 120.9822
      },
      {
        "city": "wellington",
        "country": "new zealand",
        "latitude": -41.28664,
        "longitude": 174.77557
      },
      {
        "city": "madrid",
        "country": "spain",
        "latitude": 40.4165,
        "longitude": -3.70256
      },
      {
        "city": "copenhagen",
        "country": "denmark",
        "latitude": 55.67594,
        "longitude": 12.56553
      },
      {
        "city": "bucharest",
        "country": "romania",
        "latitude": 44.43225,
        "longitude": 26.10626
      },
      {
        "city": "san juan",
        "country": "puerto rico",
        "latitude": 18.46633,
        "longitude": -66.10572
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "kuala lumpur",
        "country": "malaysia",
        "latitude": 3.1412,
        "longitude": 101.68653
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "jakarta",
        "country": "indonesia",
        "latitude": -6.21462,
        "longitude": 106.84513
      },
      {
        "city": "kiev",
        "country": "ukraine",
        "latitude": 50.45466,
        "longitude": 30.5238
      },
      {
        "city": "addis ababa",
        "country": "ethiopia",
        "latitude": 9.02497,
        "longitude": 38.74689
      },
      {
        "city": "karachi",
        "country": "pakistan",
        "latitude": 24.8608,
        "longitude": 67.0104
      },
      {
        "city": "dublin",
        "country": "ireland",
        "latitude": 53.33306,
        "longitude": -6.24889
      },
      {
        "city": "thessaloniki",
        "country": "greece",
        "latitude": 40.64361,
        "longitude": 22.93086
      },
      {
        "city": "santiago",
        "country": "chile",
        "latitude": -33.45694,
        "longitude": -70.64827
      },
      {
        "city": "kuala lumpur",
        "country": "malaysia",
        "latitude": 3.1412,
        "longitude": 101.68653
      },
      {
        "city": "mumbai",
        "country": "india",
        "latitude": 19.07283,
        "longitude": 72.88261
      },
      {
        "city": "dhaka",
        "country": "bangladesh",
        "latitude": 23.7104,
        "longitude": 90.40744
      },
      {
        "city": "buenos aires",
        "country": "argentina",
        "latitude": -34.61315,
        "longitude": -58.37723
      },
      {
        "city": "bangalore",
        "country": "india",
        "latitude": 12.97194,
        "longitude": 77.59369
      },
      {
        "city": "mumbai",
        "country": "india",
        "latitude": 19.07283,
        "longitude": 72.88261
      },
      {
        "city": "mumbai",
        "country": "india",
        "latitude": 19.07283,
        "longitude": 72.88261
      },
      {
        "city": "cairo",
        "country": "egypt",
        "latitude": 30.06263,
        "longitude": 31.24967
      },
      {
        "city": "amman",
        "country": "jordan",
        "latitude": 31.95522,
        "longitude": 35.94503
      },
      {
        "city": "guadalajara",
        "country": "mexico",
        "latitude": 20.66682,
        "longitude": -103.39182
      },
      {
        "city": "tokyo",
        "country": "japan",
        "latitude": 35.6895,
        "longitude": 139.69171
      },
      {
        "city": "cairo",
        "country": "egypt",
        "latitude": 30.06263,
        "longitude": 31.24967
      },
      {
        "city": "tallinn",
        "country": "estonia",
        "latitude": 59.43696,
        "longitude": 24.75353
      },
      {
        "city": "marseille",
        "country": "france",
        "latitude": 43.29695,
        "longitude": 5.38107
      },
      {
        "city": "cebu city",
        "country": "philippines",
        "latitude": 10.31672,
        "longitude": 123.89071
      },
      {
        "city": "new delhi",
        "country": "india",
        "latitude": 28.65195,
        "longitude": 77.23149
      },
      {
        "city": "mexico city",
        "country": "mexico",
        "latitude": 19.42847,
        "longitude": -99.12766
      },
      {
        "city": "kingston",
        "country": "jamaica",
        "latitude": 17.99702,
        "longitude": -76.79358
      },
      {
        "city": "kuala lumpur",
        "country": "malaysia",
        "latitude": 3.1412,
        "longitude": 101.68653
      },
      {
        "city": "s\u00e3o paulo",
        "country": "brazil",
        "latitude": -10.54944,
        "longitude": -37.534440000000004
      },
      {
        "city": "aarhus",
        "country": "denmark",
        "latitude": 56.15674,
        "longitude": 10.21076
      },
      {
        "city": "tokyo",
        "country": "japan",
        "latitude": 35.6895,
        "longitude": 139.69171
      },
      {
        "city": "lagos",
        "country": "nigeria",
        "latitude": 6.45407,
        "longitude": 3.39467
      },
      {
        "city": "malabo",
        "country": "equatorial guinea",
        "latitude": 3.75578,
        "longitude": 8.78166
      },
      {
        "city": "auckland",
        "country": "new zealand",
        "latitude": -36.84853,
        "longitude": 174.76349
      },
      {
        "city": "algiers",
        "country": "algeria",
        "latitude": 36.73225,
        "longitude": 3.08746
      },
      {
        "city": "reykjavik",
        "country": "iceland",
        "latitude": 64.13548,
        "longitude": -21.89541
      },
      {
        "city": "rome",
        "country": "italy",
        "latitude": 41.89193,
        "longitude": 12.511330000000001
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "santiago",
        "country": "chile",
        "latitude": -33.45694,
        "longitude": -70.64827
      },
      {
        "city": "mumbai",
        "country": "india",
        "latitude": 19.07283,
        "longitude": 72.88261
      },
      {
        "city": "copenhagen",
        "country": "denmark",
        "latitude": 55.67594,
        "longitude": 12.56553
      },
      {
        "city": "tokyo",
        "country": "japan",
        "latitude": 35.6895,
        "longitude": 139.69171
      },
      {
        "city": "lagos",
        "country": "nigeria",
        "latitude": 6.45407,
        "longitude": 3.39467
      },
      {
        "city": "johannesburg",
        "country": "south africa",
        "latitude": -26.20227,
        "longitude": 28.04363
      },
      {
        "city": "lagos",
        "country": "nigeria",
        "latitude": 6.45407,
        "longitude": 3.39467
      },
      {
        "city": "stockholm",
        "country": "sweden",
        "latitude": 59.32938,
        "longitude": 18.06871
      },
      {
        "city": "marseille",
        "country": "france",
        "latitude": 43.29695,
        "longitude": 5.38107
      },
      {
        "city": "mumbai",
        "country": "india",
        "latitude": 19.07283,
        "longitude": 72.88261
      },
      {
        "city": "cairo",
        "country": "egypt",
        "latitude": 30.06263,
        "longitude": 31.24967
      },
      {
        "city": "darwin",
        "country": "australia",
        "latitude": -12.46113,
        "longitude": 130.84185
      },
      {
        "city": "auckland",
        "country": "new zealand",
        "latitude": -36.84853,
        "longitude": 174.76349
      },
      {
        "city": "cayenne",
        "country": "french guiana",
        "latitude": 4.93333,
        "longitude": -52.33333
      },
      {
        "city": "dakar",
        "country": "senegal",
        "latitude": 14.6937,
        "longitude": -17.44406
      },
      {
        "city": "jakarta",
        "country": "indonesia",
        "latitude": -6.21462,
        "longitude": 106.84513
      },
      {
        "city": "mumbai",
        "country": "india",
        "latitude": 19.07283,
        "longitude": 72.88261
      },
      {
        "city": "tokyo",
        "country": "japan",
        "latitude": 35.6895,
        "longitude": 139.69171
      },
      {
        "city": "lagos",
        "country": "nigeria",
        "latitude": 6.45407,
        "longitude": 3.39467
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "florence",
        "country": "italy",
        "latitude": 43.77925,
        "longitude": 11.24626
      },
      {
        "city": "kabul",
        "country": "afghanistan",
        "latitude": 34.52813,
        "longitude": 69.17233
      },
      {
        "city": "tbilisi",
        "country": "georgia",
        "latitude": 41.69411,
        "longitude": 44.83368
      },
      {
        "city": "milan",
        "country": "italy",
        "latitude": 45.46427,
        "longitude": 9.18951
      },
      {
        "city": "tel aviv",
        "country": "israel",
        "latitude": 32.08088,
        "longitude": 34.78057
      },
      {
        "city": "copenhagen",
        "country": "denmark",
        "latitude": 55.67594,
        "longitude": 12.56553
      },
      {
        "city": "dublin",
        "country": "ireland",
        "latitude": 53.33306,
        "longitude": -6.24889
      },
      {
        "city": "cape town",
        "country": "south africa",
        "latitude": -33.92584,
        "longitude": 18.42322
      },
      {
        "city": "nairobi",
        "country": "kenya",
        "latitude": -1.28333,
        "longitude": 36.81667
      },
      {
        "city": "ulaanbaatar",
        "country": "mongolia",
        "latitude": 47.90771,
        "longitude": 106.88324
      },
      {
        "city": "lahore",
        "country": "pakistan",
        "latitude": 31.558,
        "longitude": 74.35071
      },
      {
        "city": "kiev",
        "country": "ukraine",
        "latitude": 50.45466,
        "longitude": 30.5238
      },
      {
        "city": "madrid",
        "country": "spain",
        "latitude": 40.4165,
        "longitude": -3.70256
      },
      {
        "city": "santiago",
        "country": "chile",
        "latitude": -33.45694,
        "longitude": -70.64827
      },
      {
        "city": "tokyo",
        "country": "japan",
        "latitude": 35.6895,
        "longitude": 139.69171
      },
      {
        "city": "madrid",
        "country": "spain",
        "latitude": 40.4165,
        "longitude": -3.70256
      },
      {
        "city": "manchester",
        "country": "united kingdom",
        "latitude": 53.48095,
        "longitude": -2.23743
      },
      {
        "city": "dublin",
        "country": "ireland",
        "latitude": 53.33306,
        "longitude": -6.24889
      },
      {
        "city": "riyadh",
        "country": "saudi arabia",
        "latitude": 24.68773,
        "longitude": 46.72185
      },
      {
        "city": "mumbai",
        "country": "india",
        "latitude": 19.07283,
        "longitude": 72.88261
      },
      {
        "city": "mogadishu",
        "country": "somalia",
        "latitude": 2.03711,
        "longitude": 45.34375
      },
      {
        "city": "santiago",
        "country": "chile",
        "latitude": -33.45694,
        "longitude": -70.64827
      },
      {
        "city": "tokyo",
        "country": "japan",
        "latitude": 35.6895,
        "longitude": 139.69171
      },
      {
        "city": "tokyo",
        "country": "japan",
        "latitude": 35.6895,
        "longitude": 139.69171
      },
      {
        "city": "stavanger",
        "country": "norway",
        "latitude": 58.97005,
        "longitude": 5.73332
      },
      {
        "city": "mumbai",
        "country": "india",
        "latitude": 19.07283,
        "longitude": 72.88261
      },
      {
        "city": "wellington",
        "country": "new zealand",
        "latitude": -41.28664,
        "longitude": 174.77557
      },
      {
        "city": "copenhagen",
        "country": "denmark",
        "latitude": 55.67594,
        "longitude": 12.56553
      },
      {
        "city": "santiago",
        "country": "chile",
        "latitude": -33.45694,
        "longitude": -70.64827
      },
      {
        "city": "shanghai",
        "country": "china",
        "latitude": 31.22222,
        "longitude": 121.45806
      },
      {
        "city": "muscat",
        "country": "oman",
        "latitude": 23.584130000000002,
        "longitude": 58.40778
      },
      {
        "city": "cairo",
        "country": "egypt",
        "latitude": 30.06263,
        "longitude": 31.24967
      },
      {
        "city": "kigali",
        "country": "rwanda",
        "latitude": -1.94995,
        "longitude": 30.05885
      },
      {
        "city": "lagos",
        "country": "nigeria",
        "latitude": 6.45407,
        "longitude": 3.39467
      },
      {
        "city": "valladolid",
        "country": "spain",
        "latitude": 41.65518,
        "longitude": -4.72372
      },
      {
        "city": "mingora",
        "country": "pakistan",
        "latitude": 34.7795,
        "longitude": 72.36265
      },
      {
        "city": "accra",
        "country": "ghana",
        "latitude": 5.55602,
        "longitude": -0.19690000000000002
      },
      {
        "city": "gaborone",
        "country": "botswana",
        "latitude": -24.65451,
        "longitude": 25.90859
      },
      {
        "city": "new delhi",
        "country": "india",
        "latitude": 28.65195,
        "longitude": 77.23149
      },
      {
        "city": "santiago",
        "country": "chile",
        "latitude": -33.45694,
        "longitude": -70.64827
      },
      {
        "city": "cochabamba",
        "country": "bolivia",
        "latitude": -17.3895,
        "longitude": -66.1568
      },
      {
        "city": "havana",
        "country": "cuba",
        "latitude": 23.13302,
        "longitude": -82.38304
      },
      {
        "city": "mumbai",
        "country": "india",
        "latitude": 19.07283,
        "longitude": 72.88261
      },
      {
        "city": "kathmandu",
        "country": "nepal",
        "latitude": 27.70169,
        "longitude": 85.3206
      },
      {
        "city": "lagos",
        "country": "nigeria",
        "latitude": 6.45407,
        "longitude": 3.39467
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      },
      {
        "city": "lagos",
        "country": "nigeria",
        "latitude": 6.45407,
        "longitude": 3.39467
      },
      {
        "city": "san carlos de bariloche",
        "country": "argentina",
        "latitude": -41.14557,
        "longitude": -71.30822
      },
      {
        "city": "santiago",
        "country": "chile",
        "latitude": -33.45694,
        "longitude": -70.64827
      },
      {
        "city": "panama city",
        "country": "panama",
        "latitude": 8.9936,
        "longitude": -79.51973
      },
      {
        "city": "lagos",
        "country": "nigeria",
        "latitude": 6.45407,
        "longitude": 3.39467
      },
      {
        "city": "kagoshima",
        "country": "japan",
        "latitude": 31.56667,
        "longitude": 130.55
      },
      {
        "city": "tokyo",
        "country": "japan",
        "latitude": 35.6895,
        "longitude": 139.69171
      },
      {
        "city": "nice",
        "country": "france",
        "latitude": 43.70313,
        "longitude": 7.26608
      },
      {
        "city": "rio de janeiro",
        "country": "brazil",
        "latitude": -22.90642,
        "longitude": -43.18223
      },
      {
        "city": "kabul",
        "country": "afghanistan",
        "latitude": 34.52813,
        "longitude": 69.17233
      },
      {
        "city": "bogot\u00e1",
        "country": "colombia",
        "latitude": 4.60971,
        "longitude": -74.08175
      },
      {
        "city": "kumasi",
        "country": "ghana",
        "latitude": 6.68848,
        "longitude": -1.62443
      },
      {
        "city": "dublin",
        "country": "ireland",
        "latitude": 53.33306,
        "longitude": -6.24889
      },
      {
        "city": "wellington",
        "country": "new zealand",
        "latitude": -41.28664,
        "longitude": 174.77557
      },
      {
        "city": "cape town",
        "country": "south africa",
        "latitude": -33.92584,
        "longitude": 18.42322
      },
      {
        "city": "bangalore",
        "country": "india",
        "latitude": 12.97194,
        "longitude": 77.59369
      },
      {
        "city": "athens",
        "country": "greece",
        "latitude": 37.98376,
        "longitude": 23.72784
      },
      {
        "city": "zaragoza",
        "country": "spain",
        "latitude": 41.65606,
        "longitude": -0.8773400000000001
      },
      {
        "city": "buenos aires",
        "country": "argentina",
        "latitude": -34.61315,
        "longitude": -58.37723
      },
      {
        "city": "paris",
        "country": "france",
        "latitude": 48.85341,
        "longitude": 2.3487999999999998
      }
    ]
  },
  "height": 250,
  "layer": [
    {
      "data": {
        "format": {
          "feature": "countries",
          "type": "topojson"
        },
        "url": "https://cdn.jsdelivr.net/npm/vega-datasets@v1.29.0/data/world-110m.json"
      },
      "mark": {
        "fill": "lightgray",
        "stroke": "white",
        "type": "geoshape"
      },
      "projection": {
        "type": "equalEarth"
      }
    },
    {
      "data": {
        "name": "data-cecc76956609af71f43b9762756d9b1e"
      },
      "encoding": {
        "latitude": {
          "field": "latitude",
          "type": "quantitative"
        },
        "longitude": {
          "field": "longitude",
          "type": "quantitative"
        },
        "size": {
          "value": 30
        }
      },
      "mark": {
        "type": "point"
      }
    }
  ],
  "width": 500
}

==> figures/not-diffuse/baby-names.json <==
{
  "$schema": "https://vega.github.io/schema/vega-lite/v5.16.3.json",
  "config": {
    "axis": {
      "labelFont": "TeX Gyre Pagella",
      "titleFont": "TeX Gyre Pagella"
    },
    "header": {
      "labelFont": "TeX Gyre Pagella",
      "titleFont": "TeX Gyre Pagella"
    },
    "legend": {
      "labelFont": "TeX Gyre Pagella",
      "titleFont": "TeX Gyre Pagella"
    },
    "title": {
      "font": "TeX Gyre Pagella"
    }
  },
  "data": {
    "name": "data-e5fe19d2a3a711050665d205cb6066cd"
  },
  "datasets": {
    "data-e5fe19d2a3a711050665d205cb6066cd": [
      {
        "Empirical probability": 0.398,
        "Model": "Gemma (baseline)",
        "target": "Anya"
      },
      {
        "Empirical probability": 0.081,
        "Model": "Gemma (baseline)",
        "target": "Elara"
      },
      {
        "Empirical probability": 0.057,
        "Model": "Gemma (baseline)",
        "target": "Erin"
      },
      {
        "Empirical probability": 0.032,
        "Model": "Gemma (baseline)",
        "target": "Eleanor"
      },
      {
        "Empirical probability": 0.028,
        "Model": "Gemma (baseline)",
        "target": "Sophia"
      },
      {
        "Empirical probability": 0.019,
        "Model": "Gemma (baseline)",
        "target": "Marissa"
      },
      {
        "Empirical probability": 0.018,
        "Model": "Gemma (baseline)",
        "target": "Olivia"
      },
      {
        "Empirical probability": 0.012,
        "Model": "Gemma (baseline)",
        "target": "Marla"
      },
      {
        "Empirical probability": 0.012,
        "Model": "Gemma (baseline)",
        "target": "Morgan"
      },
      {
        "Empirical probability": 0.012,
        "Model": "Gemma (baseline)",
        "target": "Elysian"
      },
      {
        "Empirical probability": 0.19,
        "Model": "Llama-2 (baseline)",
        "target": "Aurora"
      },
      {
        "Empirical probability": 0.146,
        "Model": "Llama-2 (baseline)",
        "target": "Luna"
      },
      {
        "Empirical probability": 0.13,
        "Model": "Llama-2 (baseline)",
        "target": "Evangeline"
      },
      {
        "Empirical probability": 0.08,
        "Model": "Llama-2 (baseline)",
        "target": "Elara"
      },
      {
        "Empirical probability": 0.044,
        "Model": "Llama-2 (baseline)",
        "target": "Arabella"
      },
      {
        "Empirical probability": 0.032,
        "Model": "Llama-2 (baseline)",
        "target": "Florence"
      },
      {
        "Empirical probability": 0.031,
        "Model": "Llama-2 (baseline)",
        "target": "Elora"
      },
      {
        "Empirical probability": 0.027,
        "Model": "Llama-2 (baseline)",
        "target": "Raven"
      },
      {
        "Empirical probability": 0.021,
        "Model": "Llama-2 (baseline)",
        "target": "Evelyn"
      },
      {
        "Empirical probability": 0.019,
        "Model": "Llama-2 (baseline)",
        "target": "Rowan"
      },
      {
        "Empirical probability": 0.16547497446373852,
        "Model": "Mistral (baseline)",
        "target": "Avery"
      },
      {
        "Empirical probability": 0.11031664964249234,
        "Model": "Mistral (baseline)",
        "target": "Emily"
      },
      {
        "Empirical probability": 0.07660878447395301,
        "Model": "Mistral (baseline)",
        "target": "Oliver"
      },
      {
        "Empirical probability": 0.06639427987742594,
        "Model": "Mistral (baseline)",
        "target": "Harper"
      },
      {
        "Empirical probability": 0.03677221654749745,
        "Model": "Mistral (baseline)",
        "target": "Ella"
      },
      {
        "Empirical probability": 0.02553626149131767,
        "Model": "Mistral (baseline)",
        "target": "Emma"
      },
      {
        "Empirical probability": 0.024514811031664963,
        "Model": "Mistral (baseline)",
        "target": "Alice"
      },
      {
        "Empirical probability": 0.01634320735444331,
        "Model": "Mistral (baseline)",
        "target": "Alexander"
      },
      {
        "Empirical probability": 0.01634320735444331,
        "Model": "Mistral (baseline)",
        "target": "Olivia"
      },
      {
        "Empirical probability": 0.014300306435137897,
        "Model": "Mistral (baseline)",
        "target": "Sophia"
      },
      {
        "Empirical probability": 0.019,
        "Model": "Gemma (tuned)",
        "target": "Talan"
      },
      {
        "Empirical probability": 0.015,
        "Model": "Gemma (tuned)",
        "target": "Mila"
      },
      {
        "Empirical probability": 0.015,
        "Model": "Gemma (tuned)",
        "target": "Yasmin"
      },
      {
        "Empirical probability": 0.015,
        "Model": "Gemma (tuned)",
        "target": "Dane"
      },
      {
        "Empirical probability": 0.012,
        "Model": "Gemma (tuned)",
        "target": "Samson"
      },
      {
        "Empirical probability": 0.012,
        "Model": "Gemma (tuned)",
        "target": "Hector"
      },
      {
        "Empirical probability": 0.011,
        "Model": "Gemma (tuned)",
        "target": "Kassidy"
      },
      {
        "Empirical probability": 0.011,
        "Model": "Gemma (tuned)",
        "target": "Monica"
      },
      {
        "Empirical probability": 0.011,
        "Model": "Gemma (tuned)",
        "target": "Aubrie"
      },
      {
        "Empirical probability": 0.01,
        "Model": "Gemma (tuned)",
        "target": "Kiera"
      },
      {
        "Empirical probability": 0.017,
        "Model": "Llama-2 (tuned)",
        "target": "Alina"
      },
      {
        "Empirical probability": 0.014,
        "Model": "Llama-2 (tuned)",
        "target": "Karina"
      },
      {
        "Empirical probability": 0.012,
        "Model": "Llama-2 (tuned)",
        "target": "Lily"
      },
      {
        "Empirical probability": 0.012,
        "Model": "Llama-2 (tuned)",
        "target": "Zoe"
      },
      {
        "Empirical probability": 0.012,
        "Model": "Llama-2 (tuned)",
        "target": "Jamar"
      },
      {
        "Empirical probability": 0.01,
        "Model": "Llama-2 (tuned)",
        "target": "Nevaeh"
      },
      {
        "Empirical probability": 0.01,
        "Model": "Llama-2 (tuned)",
        "target": "Dana"
      },
      {
        "Empirical probability": 0.01,
        "Model": "Llama-2 (tuned)",
        "target": "Talia"
      },
      {
        "Empirical probability": 0.01,
        "Model": "Llama-2 (tuned)",
        "target": "Yurem"
      },
      {
        "Empirical probability": 0.01,
        "Model": "Llama-2 (tuned)",
        "target": "Keira"
      },
      {
        "Empirical probability": 0.015,
        "Model": "Mistral (tuned)",
        "target": "Princess"
      },
      {
        "Empirical probability": 0.014,
        "Model": "Mistral (tuned)",
        "target": "Gabriela"
      },
      {
        "Empirical probability": 0.013,
        "Model": "Mistral (tuned)",
        "target": "Natalya"
      },
      {
        "Empirical probability": 0.013,
        "Model": "Mistral (tuned)",
        "target": "Wyatt"
      },
      {
        "Empirical probability": 0.013,
        "Model": "Mistral (tuned)",
        "target": "Anika"
      },
      {
        "Empirical probability": 0.012,
        "Model": "Mistral (tuned)",
        "target": "Brennan"
      },
      {
        "Empirical probability": 0.012,
        "Model": "Mistral (tuned)",
        "target": "Talia"
      },
      {
        "Empirical probability": 0.012,
        "Model": "Mistral (tuned)",
        "target": "Yareli"
      },
      {
        "Empirical probability": 0.011,
        "Model": "Mistral (tuned)",
        "target": "Justice"
      },
      {
        "Empirical probability": 0.011,
        "Model": "Mistral (tuned)",
        "target": "Brian"
      }
    ]
  },
  "encoding": {
    "color": {
      "field": "Model",
      "legend": null,
      "scale": {
        "domain": [
          "Gemma (baseline)",
          "Gemma (tuned)",
          "Llama-2 (baseline)",
          "Llama-2 (tuned)",
          "Mistral (baseline)",
          "Mistral (tuned)"
        ],
        "range": [
          "#4e6c86",
          "#4e6c86",
          "#6c864e",
          "#6c864e",
          "#864e6c",
          "#864e6c"
        ]
      },
      "type": "nominal"
    },
    "column": {
      "field": "Model",
      "header": {
        "labelFontWeight": "bold",
        "labelPadding": 2
      },
      "sort": [
        "Gemma (baseline)",
        "Gemma (tuned)",
        "Llama-2 (baseline)",
        "Llama-2 (tuned)",
        "Mistral (baseline)",
        "Mistral (tuned)"
      ],
      "title": null,
      "type": "nominal"
    },
    "x": {
      "axis": {
        "labelAngle": -90,
        "labels": true,
        "title": null
      },
      "field": "target",
      "sort": "-y",
      "type": "nominal"
    },
    "y": {
      "axis": {
        "format": "%"
      },
      "field": "Empirical probability",
      "scale": {
        "domain": [
          0.0,
          0.4
        ]
      },
      "type": "quantitative"
    }
  },
  "height": 120,
  "mark": {
    "size": 7,
    "type": "bar"
  },
  "resolve": {
    "scale": {
      "x": "independent"
    }
  },
  "title": "",
  "width": 100
}

==> figures/not-diffuse/range-generalization.json <==
{
  "$schema": "https://vega.github.io/schema/vega-lite/v5.16.3.json",
  "config": {
    "axis": {
      "labelFont": "TeX Gyre Pagella",
      "titleFont": "TeX Gyre Pagella"
    },
    "header": {
      "labelFont": "TeX Gyre Pagella",
      "titleFont": "TeX Gyre Pagella"
    },
    "legend": {
      "labelFont": "TeX Gyre Pagella",
      "titleFont": "TeX Gyre Pagella"
    },
    "title": {
      "font": "TeX Gyre Pagella"
    }
  },
  "data": {
    "name": "data-fe48e369ea2046400a5138ba29faf5ac"
  },
  "datasets": {
    "data-fe48e369ea2046400a5138ba29faf5ac": [
      {
        "entropy": 0.8989768641140351,
        "experiment": "range change",
        "high": 431,
        "low": 427,
        "num_options": 5,
        "prompt": 0,
        "setting": "Tuned"
      },
      {
        "entropy": 1.0043551170893088,
        "experiment": "range change",
        "high": 466,
        "low": 462,
        "num_options": 5,
        "prompt": 0,
        "setting": "Tuned"
      },
      {
        "entropy": 1.273567620078965,
        "experiment": "range change",
        "high": 402,
        "low": 398,
        "num_options": 5,
        "prompt": 0,
        "setting": "Tuned"
      },
      {
        "entropy": 1.3561853242764854,
        "experiment": "range change",
        "high": 894,
        "low": 890,
        "num_options": 5,
        "prompt": 0,
        "setting": "Tuned"
      },
      {
        "entropy": 1.29634372220094,
        "experiment": "range change",
        "high": 710,
        "low": 706,
        "num_options": 5,
        "prompt": 0,
        "setting": "Tuned"
      },
      {
        "entropy": 2.0677755467977015,
        "experiment": "range change",
        "high": 130,
        "low": 121,
        "num_options": 10,
        "prompt": 0,
        "setting": "Tuned"
      },
      {
        "entropy": 2.073749711552105,
        "experiment": "range change",
        "high": 518,
        "low": 509,
        "num_options": 10,
        "prompt": 0,
        "setting": "Tuned"
      },
      {
        "entropy": 1.9046070281621699,
        "experiment": "range change",
        "high": 315,
        "low": 306,
        "num_options": 10,
        "prompt": 0,
        "setting": "Tuned"
      },
      {
        "entropy": 1.692005445616839,
        "experiment": "range change",
        "high": 414,
        "low": 405,
        "num_options": 10,
        "prompt": 0,
        "setting": "Tuned"
      },
      {
        "entropy": 1.747040332085206,
        "experiment": "range change",
        "high": 425,
        "low": 416,
        "num_options": 10,
        "prompt": 0,
        "setting": "Tuned"
      },
      {
        "entropy": 2.510213494072784,
        "experiment": "range change",
        "high": 501,
        "low": 487,
        "num_options": 15,
        "prompt": 0,
        "setting": "Tuned"
      },
      {
        "entropy": 2.236344434868372,
        "experiment": "range change",
        "high": 121,
        "low": 107,
        "num_options": 15,
        "prompt": 0,
        "setting": "Tuned"
      },
      {
        "entropy": 2.446930928288741,
        "experiment": "range change",
        "high": 219,
        "low": 205,
        "num_options": 15,
        "prompt": 0,
        "setting": "Tuned"
      },
      {
        "entropy": 2.455968223761779,
        "experiment": "range change",
        "high": 618,
        "low": 604,
        "num_options": 15,
        "prompt": 0,
        "setting": "Tuned"
      },
      {
        "entropy": 2.6556089110710426,
        "experiment": "range change",
        "high": 74,
        "low": 60,
        "num_options": 15,
        "prompt": 0,
        "setting": "Tuned"
      },
      {
        "entropy": 2.814682868496568,
        "experiment": "range change",
        "high": 160,
        "low": 141,
        "num_options": 20,
        "prompt": 0,
        "setting": "Tuned"
      },
      {
        "entropy": 2.68065042005875,
        "experiment": "range change",
        "high": 211,
        "low": 192,
        "num_options": 20,
        "prompt": 0,
        "setting": "Tuned"
      },
      {
        "entropy": 2.7479502530203392,
        "experiment": "range change",
        "high": 190,
        "low": 171,
        "num_options": 20,
        "prompt": 0,
        "setting": "Tuned"
      },
      {
        "entropy": 2.6195540569722535,
        "experiment": "range change",
        "high": 842,
        "low": 823,
        "num_options": 20,
        "prompt": 0,
        "setting": "Tuned"
      },
      {
        "entropy": 2.8327783650202862,
        "experiment": "range change",
        "high": 113,
        "low": 94,
        "num_options": 20,
        "prompt": 0,
        "setting": "Tuned"
      },
      {
        "entropy": 2.9041436703404044,
        "experiment": "range change",
        "high": 155,
        "low": 131,
        "num_options": 25,
        "prompt": 0,
        "setting": "Tuned"
      },
      {
        "entropy": 2.7991212378931203,
        "experiment": "range change",
        "high": 125,
        "low": 101,
        "num_options": 25,
        "prompt": 0,
        "setting": "Tuned"
      },
      {
        "entropy": 2.6688515586246124,
        "experiment": "range change",
        "high": 694,
        "low": 670,
        "num_options": 25,
        "prompt": 0,
        "setting": "Tuned"
      },
      {
        "entropy": 2.96928163027925,
        "experiment": "range change",
        "high": 563,
        "low": 539,
        "num_options": 25,
        "prompt": 0,
        "setting": "Tuned"
      },
      {
        "entropy": 2.7148555055400325,
        "experiment": "range change",
        "high": 399,
        "low": 375,
        "num_options": 25,
        "prompt": 0,
        "setting": "Tuned"
      },
      {
        "entropy": 3.1105733741949058,
        "experiment": "range change",
        "high": 384,
        "low": 355,
        "num_options": 30,
        "prompt": 0,
        "setting": "Tuned"
      },
      {
        "entropy": 2.7968194760404943,
        "experiment": "range change",
        "high": 869,
        "low": 840,
        "num_options": 30,
        "prompt": 0,
        "setting": "Tuned"
      },
      {
        "entropy": 3.201935290655924,
        "experiment": "range change",
        "high": 609,
        "low": 580,
        "num_options": 30,
        "prompt": 0,
        "setting": "Tuned"
      },
      {
        "entropy": 2.7938574064983976,
        "experiment": "range change",
        "high": 820,
        "low": 791,
        "num_options": 30,
        "prompt": 0,
        "setting": "Tuned"
      },
      {
        "entropy": 2.8662461508638755,
        "experiment": "range change",
        "high": 766,
        "low": 737,
        "num_options": 30,
        "prompt": 0,
        "setting": "Tuned"
      },
      {
        "entropy": 3.4573993120053523,
        "experiment": "range change",
        "high": 80,
        "low": 46,
        "num_options": 35,
        "prompt": 0,
        "setting": "Tuned"
      },
      {
        "entropy": 3.1968731976480265,
        "experiment": "range change",
        "high": 640,
        "low": 606,
        "num_options": 35,
        "prompt": 0,
        "setting": "Tuned"
      },
      {
        "entropy": 2.9286996898825826,
        "experiment": "range change",
        "high": 841,
        "low": 807,
        "num_options": 35,
        "prompt": 0,
        "setting": "Tuned"
      },
      {
        "entropy": 3.0383470554356866,
        "experiment": "range change",
        "high": 436,
        "low": 402,
        "num_options": 35,
        "prompt": 0,
        "setting": "Tuned"
      },
      {
        "entropy": 3.446866041940637,
        "experiment": "range change",
        "high": 67,
        "low": 33,
        "num_options": 35,
        "prompt": 0,
        "setting": "Tuned"
      },
      {
        "entropy": 3.4514717834417854,
        "experiment": "range change",
        "high": 340,
        "low": 301,
        "num_options": 40,
        "prompt": 0,
        "setting": "Tuned"
      },
      {
        "entropy": 3.2740874380888614,
        "experiment": "range change",
        "high": 450,
        "low": 411,
        "num_options": 40,
        "prompt": 0,
        "setting": "Tuned"
      },
      {
        "entropy": 3.5828557088115556,
        "experiment": "range change",
        "high": 59,
        "low": 20,
        "num_options": 40,
        "prompt": 0,
        "setting": "Tuned"
      },
      {
        "entropy": 3.121072976234623,
        "experiment": "range change",
        "high": 874,
        "low": 835,
        "num_options": 40,
        "prompt": 0,
        "setting": "Tuned"
      },
      {
        "entropy": 3.3320308237900305,
        "experiment": "range change",
        "high": 731,
        "low": 692,
        "num_options": 40,
        "prompt": 0,
        "setting": "Tuned"
      },
      {
        "entropy": 3.54191987608949,
        "experiment": "range change",
        "high": 165,
        "low": 121,
        "num_options": 45,
        "prompt": 0,
        "setting": "Tuned"
      },
      {
        "entropy": 2.159559975448183,
        "experiment": "range change",
        "high": 540,
        "low": 496,
        "num_options": 45,
        "prompt": 0,
        "setting": "Tuned"
      },
      {
        "entropy": 2.8687754798453895,
        "experiment": "range change",
        "high": 478,
        "low": 434,
        "num_options": 45,
        "prompt": 0,
        "setting": "Tuned"
      },
      {
        "entropy": 3.2350039931018193,
        "experiment": "range change",
        "high": 685,
        "low": 641,
        "num_options": 45,
        "prompt": 0,
        "setting": "Tuned"
      },
      {
        "entropy": 3.4813245134436044,
        "experiment": "range change",
        "high": 268,
        "low": 224,
        "num_options": 45,
        "prompt": 0,
        "setting": "Tuned"
      },
      {
        "entropy": 3.609168632741559,
        "experiment": "range change",
        "high": 162,
        "low": 113,
        "num_options": 50,
        "prompt": 0,
        "setting": "Tuned"
      },
      {
        "entropy": 3.461195492099243,
        "experiment": "range change",
        "high": 910,
        "low": 861,
        "num_options": 50,
        "prompt": 0,
        "setting": "Tuned"
      },
      {
        "entropy": 3.289604642908425,
        "experiment": "range change",
        "high": 906,
        "low": 857,
        "num_options": 50,
        "prompt": 0,
        "setting": "Tuned"
      },
      {
        "entropy": 3.4545272144887145,
        "experiment": "range change",
        "high": 238,
        "low": 189,
        "num_options": 50,
        "prompt": 0,
        "setting": "Tuned"
      },
      {
        "entropy": 2.903800046368373,
        "experiment": "range change",
        "high": 848,
        "low": 799,
        "num_options": 50,
        "prompt": 0,
        "setting": "Tuned"
      },
      {
        "entropy": 3.704048595812156,
        "experiment": "range change",
        "high": 894,
        "low": 840,
        "num_options": 55,
        "prompt": 0,
        "setting": "Tuned"
      },
      {
        "entropy": 3.788534842429508,
        "experiment": "range change",
        "high": 136,
        "low": 82,
        "num_options": 55,
        "prompt": 0,
        "setting": "Tuned"
      },
      {
        "entropy": 3.5422307255884986,
        "experiment": "range change",
        "high": 240,
        "low": 186,
        "num_options": 55,
        "prompt": 0,
        "setting": "Tuned"
      },
      {
        "entropy": 3.6402656337776107,
        "experiment": "range change",
        "high": 210,
        "low": 156,
        "num_options": 55,
        "prompt": 0,
        "setting": "Tuned"
      },
      {
        "entropy": 3.7352785750092643,
        "experiment": "range change",
        "high": 416,
        "low": 362,
        "num_options": 55,
        "prompt": 0,
        "setting": "Tuned"
      },
      {
        "entropy": 3.670969020324035,
        "experiment": "range change",
        "high": 805,
        "low": 746,
        "num_options": 60,
        "prompt": 0,
        "setting": "Tuned"
      },
      {
        "entropy": 3.5485840784232234,
        "experiment": "range change",
        "high": 518,
        "low": 459,
        "num_options": 60,
        "prompt": 0,
        "setting": "Tuned"
      },
      {
        "entropy": 3.788336080897739,
        "experiment": "range change",
        "high": 927,
        "low": 868,
        "num_options": 60,
        "prompt": 0,
        "setting": "Tuned"
      },
      {
        "entropy": 3.5597839160453892,
        "experiment": "range change",
        "high": 501,
        "low": 442,
        "num_options": 60,
        "prompt": 0,
        "setting": "Tuned"
      },
      {
        "entropy": 2.9734358797374907,
        "experiment": "range change",
        "high": 520,
        "low": 461,
        "num_options": 60,
        "prompt": 0,
        "setting": "Tuned"
      },
      {
        "entropy": 3.6496201673486515,
        "experiment": "range change",
        "high": 478,
        "low": 414,
        "num_options": 65,
        "prompt": 0,
        "setting": "Tuned"
      },
      {
        "entropy": 3.88434841611545,
        "experiment": "range change",
        "high": 203,
        "low": 139,
        "num_options": 65,
        "prompt": 0,
        "setting": "Tuned"
      },
      {
        "entropy": 3.506407577165716,
        "experiment": "range change",
        "high": 797,
        "low": 733,
        "num_options": 65,
        "prompt": 0,
        "setting": "Tuned"
      },
      {
        "entropy": 4.134189303425816,
        "experiment": "range change",
        "high": 96,
        "low": 32,
        "num_options": 65,
        "prompt": 0,
        "setting": "Tuned"
      },
      {
        "entropy": 3.732962102208245,
        "experiment": "range change",
        "high": 873,
        "low": 809,
        "num_options": 65,
        "prompt": 0,
        "setting": "Tuned"
      },
      {
        "entropy": 3.7838754490344435,
        "experiment": "range change",
        "high": 708,
        "low": 639,
        "num_options": 70,
        "prompt": 0,
        "setting": "Tuned"
      },
      {
        "entropy": 3.9299419354725584,
        "experiment": "range change",
        "high": 747,
        "low": 678,
        "num_options": 70,
        "prompt": 0,
        "setting": "Tuned"
      },
      {
        "entropy": 3.9674101262221426,
        "experiment": "range change",
        "high": 270,
        "low": 201,
        "num_options": 70,
        "prompt": 0,
        "setting": "Tuned"
      },
      {
        "entropy": 3.999576953230268,
        "experiment": "range change",
        "high": 677,
        "low": 608,
        "num_options": 70,
        "prompt": 0,
        "setting": "Tuned"
      },
      {
        "entropy": 4.220137451169618,
        "experiment": "range change",
        "high": 85,
        "low": 16,
        "num_options": 70,
        "prompt": 0,
        "setting": "Tuned"
      },
      {
        "entropy": 3.5125526903929725,
        "experiment": "range change",
        "high": 620,
        "low": 546,
        "num_options": 75,
        "prompt": 0,
        "setting": "Tuned"
      },
      {
        "entropy": 3.5565530917653607,
        "experiment": "range change",
        "high": 639,
        "low": 565,
        "num_options": 75,
        "prompt": 0,
        "setting": "Tuned"
      },
      {
        "entropy": 3.3332315636138516,
        "experiment": "range change",
        "high": 971,
        "low": 897,
        "num_options": 75,
        "prompt": 0,
        "setting": "Tuned"
      },
      {
        "entropy": 3.1164329764472583,
        "experiment": "range change",
        "high": 571,
        "low": 497,
        "num_options": 75,
        "prompt": 0,
        "setting": "Tuned"
      },
      {
        "entropy": 3.1426840252590487,
        "experiment": "range change",
        "high": 364,
        "low": 290,
        "num_options": 75,
        "prompt": 0,
        "setting": "Tuned"
      },
      {
        "entropy": 3.0905953276295115,
        "experiment": "range change",
        "high": 722,
        "low": 643,
        "num_options": 80,
        "prompt": 0,
        "setting": "Tuned"
      },
      {
        "entropy": 2.6773286539861774,
        "experiment": "range change",
        "high": 536,
        "low": 457,
        "num_options": 80,
        "prompt": 0,
        "setting": "Tuned"
      },
      {
        "entropy": 4.074514675021778,
        "experiment": "range change",
        "high": 458,
        "low": 379,
        "num_options": 80,
        "prompt": 0,
        "setting": "Tuned"
      },
      {
        "entropy": 4.017529484356696,
        "experiment": "range change",
        "high": 331,
        "low": 252,
        "num_options": 80,
        "prompt": 0,
        "setting": "Tuned"
      },
      {
        "entropy": 3.3019539335694787,
        "experiment": "range change",
        "high": 651,
        "low": 572,
        "num_options": 80,
        "prompt": 0,
        "setting": "Tuned"
      },
      {
        "entropy": 4.114352760130067,
        "experiment": "range change",
        "high": 248,
        "low": 164,
        "num_options": 85,
        "prompt": 0,
        "setting": "Tuned"
      },
      {
        "entropy": 2.7680907977802494,
        "experiment": "range change",
        "high": 460,
        "low": 376,
        "num_options": 85,
        "prompt": 0,
        "setting": "Tuned"
      },
      {
        "entropy": 3.1025872660220233,
        "experiment": "range change",
        "high": 783,
        "low": 699,
        "num_options": 85,
        "prompt": 0,
        "setting": "Tuned"
      },
      {
        "entropy": 3.9717261797160894,
        "experiment": "range change",
        "high": 571,
        "low": 487,
        "num_options": 85,
        "prompt": 0,
        "setting": "Tuned"
      },
      {
        "entropy": 3.7523344229288953,
        "experiment": "range change",
        "high": 983,
        "low": 899,
        "num_options": 85,
        "prompt": 0,
        "setting": "Tuned"
      },
      {
        "entropy": 3.7258678786857224,
        "experiment": "range change",
        "high": 512,
        "low": 423,
        "num_options": 90,
        "prompt": 0,
        "setting": "Tuned"
      },
      {
        "entropy": 4.380715401113838,
        "experiment": "range change",
        "high": 128,
        "low": 39,
        "num_options": 90,
        "prompt": 0,
        "setting": "Tuned"
      },
      {
        "entropy": 4.442839393522605,
        "experiment": "range change",
        "high": 106,
        "low": 17,
        "num_options": 90,
        "prompt": 0,
        "setting": "Tuned"
      },
      {
        "entropy": 4.374024035269333,
        "experiment": "range change",
        "high": 165,
        "low": 76,
        "num_options": 90,
        "prompt": 0,
        "setting": "Tuned"
      },
      {
        "entropy": 2.8678732581396353,
        "experiment": "range change",
        "high": 556,
        "low": 467,
        "num_options": 90,
        "prompt": 0,
        "setting": "Tuned"
      },
      {
        "entropy": 3.668193035807285,
        "experiment": "range change",
        "high": 604,
        "low": 510,
        "num_options": 95,
        "prompt": 0,
        "setting": "Tuned"
      },
      {
        "entropy": 3.890315230598854,
        "experiment": "range change",
        "high": 356,
        "low": 262,
        "num_options": 95,
        "prompt": 0,
        "setting": "Tuned"
      },
      {
        "entropy": 3.8506050229688595,
        "experiment": "range change",
        "high": 917,
        "low": 823,
        "num_options": 95,
        "prompt": 0,
        "setting": "Tuned"
      },
      {
        "entropy": 3.7947602130271796,
        "experiment": "range change",
        "high": 751,
        "low": 657,
        "num_options": 95,
        "prompt": 0,
        "setting": "Tuned"
      },
      {
        "entropy": 3.9674407574328505,
        "experiment": "range change",
        "high": 833,
        "low": 739,
        "num_options": 95,
        "prompt": 0,
        "setting": "Tuned"
      },
      {
        "entropy": 3.902899707041272,
        "experiment": "range change",
        "high": 629,
        "low": 530,
        "num_options": 100,
        "prompt": 0,
        "setting": "Tuned"
      },
      {
        "entropy": 4.136046330436746,
        "experiment": "range change",
        "high": 974,
        "low": 875,
        "num_options": 100,
        "prompt": 0,
        "setting": "Tuned"
      },
      {
        "entropy": 4.134768693346653,
        "experiment": "range change",
        "high": 549,
        "low": 450,
        "num_options": 100,
        "prompt": 0,
        "setting": "Tuned"
      },
      {
        "entropy": 3.6134029671586214,
        "experiment": "range change",
        "high": 854,
        "low": 755,
        "num_options": 100,
        "prompt": 0,
        "setting": "Tuned"
      },
      {
        "entropy": 3.9036876886740717,
        "experiment": "range change",
        "high": 949,
        "low": 850,
        "num_options": 100,
        "prompt": 0,
        "setting": "Tuned"
      },
      {
        "entropy": 0.32139194330869786,
        "experiment": "range change",
        "high": 431,
        "low": 427,
        "num_options": 5,
        "prompt": 0,
        "setting": "Baseline"
      },
      {
        "entropy": 1.725990168923234,
        "experiment": "range change",
        "high": 162,
        "low": 113,
        "num_options": 5,
        "prompt": 0,
        "setting": "Baseline"
      },
      {
        "entropy": 0.04308452349712506,
        "experiment": "range change",
        "high": 466,
        "low": 462,
        "num_options": 5,
        "prompt": 0,
        "setting": "Baseline"
      },
      {
        "entropy": 1.1554465745657456,
        "experiment": "range change",
        "high": 894,
        "low": 840,
        "num_options": 5,
        "prompt": 0,
        "setting": "Baseline"
      },
      {
        "entropy": 1.3917080194694413,
        "experiment": "range change",
        "high": 910,
        "low": 861,
        "num_options": 5,
        "prompt": 0,
        "setting": "Baseline"
      },
      {
        "entropy": 0.09022401656510805,
        "experiment": "range change",
        "high": 402,
        "low": 398,
        "num_options": 5,
        "prompt": 0,
        "setting": "Baseline"
      },
      {
        "entropy": 1.5513962702755282,
        "experiment": "range change",
        "high": 906,
        "low": 857,
        "num_options": 5,
        "prompt": 0,
        "setting": "Baseline"
      },
      {
        "entropy": 0.557867008790486,
        "experiment": "range change",
        "high": 894,
        "low": 890,
        "num_options": 5,
        "prompt": 0,
        "setting": "Baseline"
      },
      {
        "entropy": 2.39135212511646,
        "experiment": "range change",
        "high": 136,
        "low": 82,
        "num_options": 5,
        "prompt": 0,
        "setting": "Baseline"
      },
      {
        "entropy": 0.5855857810781799,
        "experiment": "range change",
        "high": 710,
        "low": 706,
        "num_options": 5,
        "prompt": 0,
        "setting": "Baseline"
      },
      {
        "entropy": 2.0248421141735164,
        "experiment": "range change",
        "high": 238,
        "low": 189,
        "num_options": 5,
        "prompt": 0,
        "setting": "Baseline"
      },
      {
        "entropy": 2.260551543112334,
        "experiment": "range change",
        "high": 240,
        "low": 186,
        "num_options": 5,
        "prompt": 0,
        "setting": "Baseline"
      },
      {
        "entropy": 1.3896740881571406,
        "experiment": "range change",
        "high": 848,
        "low": 799,
        "num_options": 5,
        "prompt": 0,
        "setting": "Baseline"
      },
      {
        "entropy": 1.5225629594658598,
        "experiment": "range change",
        "high": 210,
        "low": 156,
        "num_options": 5,
        "prompt": 0,
        "setting": "Baseline"
      },
      {
        "entropy": 1.6823151717914993,
        "experiment": "range change",
        "high": 416,
        "low": 362,
        "num_options": 5,
        "prompt": 0,
        "setting": "Baseline"
      },
      {
        "entropy": 0.772348198806183,
        "experiment": "range change",
        "high": 130,
        "low": 121,
        "num_options": 10,
        "prompt": 0,
        "setting": "Baseline"
      },
      {
        "entropy": 1.240086275467836,
        "experiment": "range change",
        "high": 518,
        "low": 509,
        "num_options": 10,
        "prompt": 0,
        "setting": "Baseline"
      },
      {
        "entropy": 1.6693241618279928,
        "experiment": "range change",
        "high": 629,
        "low": 530,
        "num_options": 10,
        "prompt": 0,
        "setting": "Baseline"
      },
      {
        "entropy": 2.3687619941848697,
        "experiment": "range change",
        "high": 974,
        "low": 875,
        "num_options": 10,
        "prompt": 0,
        "setting": "Baseline"
      },
      {
        "entropy": 1.0344902380143106,
        "experiment": "range change",
        "high": 315,
        "low": 306,
        "num_options": 10,
        "prompt": 0,
        "setting": "Baseline"
      },
      {
        "entropy": 2.1218002746011058,
        "experiment": "range change",
        "high": 549,
        "low": 450,
        "num_options": 10,
        "prompt": 0,
        "setting": "Baseline"
      },
      {
        "entropy": 1.3059587116192917,
        "experiment": "range change",
        "high": 414,
        "low": 405,
        "num_options": 10,
        "prompt": 0,
        "setting": "Baseline"
      },
      {
        "entropy": 1.6063635968350785,
        "experiment": "range change",
        "high": 854,
        "low": 755,
        "num_options": 10,
        "prompt": 0,
        "setting": "Baseline"
      },
      {
        "entropy": 1.6769509342347249,
        "experiment": "range change",
        "high": 949,
        "low": 850,
        "num_options": 10,
        "prompt": 0,
        "setting": "Baseline"
      },
      {
        "entropy": 0.46623115575164253,
        "experiment": "range change",
        "high": 425,
        "low": 416,
        "num_options": 10,
        "prompt": 0,
        "setting": "Baseline"
      },
      {
        "entropy": 0.4276270377531931,
        "experiment": "range change",
        "high": 501,
        "low": 487,
        "num_options": 15,
        "prompt": 0,
        "setting": "Baseline"
      },
      {
        "entropy": 0.5653845465463305,
        "experiment": "range change",
        "high": 121,
        "low": 107,
        "num_options": 15,
        "prompt": 0,
        "setting": "Baseline"
      },
      {
        "entropy": 1.238012044903246,
        "experiment": "range change",
        "high": 219,
        "low": 205,
        "num_options": 15,
        "prompt": 0,
        "setting": "Baseline"
      },
      {
        "entropy": 1.248470737485895,
        "experiment": "range change",
        "high": 618,
        "low": 604,
        "num_options": 15,
        "prompt": 0,
        "setting": "Baseline"
      },
      {
        "entropy": 1.325942995092975,
        "experiment": "range change",
        "high": 74,
        "low": 60,
        "num_options": 15,
        "prompt": 0,
        "setting": "Baseline"
      },
      {
        "entropy": 1.2058579626623909,
        "experiment": "range change",
        "high": 160,
        "low": 141,
        "num_options": 20,
        "prompt": 0,
        "setting": "Baseline"
      },
      {
        "entropy": 0.4551074178751448,
        "experiment": "range change",
        "high": 211,
        "low": 192,
        "num_options": 20,
        "prompt": 0,
        "setting": "Baseline"
      },
      {
        "entropy": 1.2594324114074331,
        "experiment": "range change",
        "high": 190,
        "low": 171,
        "num_options": 20,
        "prompt": 0,
        "setting": "Baseline"
      },
      {
        "entropy": 0.9672518062182599,
        "experiment": "range change",
        "high": 842,
        "low": 823,
        "num_options": 20,
        "prompt": 0,
        "setting": "Baseline"
      },
      {
        "entropy": 1.0485999991781545,
        "experiment": "range change",
        "high": 113,
        "low": 94,
        "num_options": 20,
        "prompt": 0,
        "setting": "Baseline"
      },
      {
        "entropy": 0.563930377514261,
        "experiment": "range change",
        "high": 155,
        "low": 131,
        "num_options": 25,
        "prompt": 0,
        "setting": "Baseline"
      },
      {
        "entropy": 0.7305006021141569,
        "experiment": "range change",
        "high": 125,
        "low": 101,
        "num_options": 25,
        "prompt": 0,
        "setting": "Baseline"
      },
      {
        "entropy": 0.18018440579948625,
        "experiment": "range change",
        "high": 694,
        "low": 670,
        "num_options": 25,
        "prompt": 0,
        "setting": "Baseline"
      },
      {
        "entropy": 1.1023207498549228,
        "experiment": "range change",
        "high": 563,
        "low": 539,
        "num_options": 25,
        "prompt": 0,
        "setting": "Baseline"
      },
      {
        "entropy": 0.02753882329183857,
        "experiment": "range change",
        "high": 399,
        "low": 375,
        "num_options": 25,
        "prompt": 0,
        "setting": "Baseline"
      },
      {
        "entropy": 1.9127089004188615,
        "experiment": "range change",
        "high": 384,
        "low": 355,
        "num_options": 30,
        "prompt": 0,
        "setting": "Baseline"
      },
      {
        "entropy": 1.5340752710718624,
        "experiment": "range change",
        "high": 869,
        "low": 840,
        "num_options": 30,
        "prompt": 0,
        "setting": "Baseline"
      },
      {
        "entropy": 1.0444644899739866,
        "experiment": "range change",
        "high": 609,
        "low": 580,
        "num_options": 30,
        "prompt": 0,
        "setting": "Baseline"
      },
      {
        "entropy": 2.007663124027725,
        "experiment": "range change",
        "high": 820,
        "low": 791,
        "num_options": 30,
        "prompt": 0,
        "setting": "Baseline"
      },
      {
        "entropy": 1.2325895843854782,
        "experiment": "range change",
        "high": 766,
        "low": 737,
        "num_options": 30,
        "prompt": 0,
        "setting": "Baseline"
      },
      {
        "entropy": 1.261505925974955,
        "experiment": "range change",
        "high": 80,
        "low": 46,
        "num_options": 35,
        "prompt": 0,
        "setting": "Baseline"
      },
      {
        "entropy": 2.1657335959549746,
        "experiment": "range change",
        "high": 640,
        "low": 606,
        "num_options": 35,
        "prompt": 0,
        "setting": "Baseline"
      },
      {
        "entropy": 1.1879703565692679,
        "experiment": "range change",
        "high": 841,
        "low": 807,
        "num_options": 35,
        "prompt": 0,
        "setting": "Baseline"
      },
      {
        "entropy": 1.7596252701894306,
        "experiment": "range change",
        "high": 436,
        "low": 402,
        "num_options": 35,
        "prompt": 0,
        "setting": "Baseline"
      },
      {
        "entropy": 1.9025866772277769,
        "experiment": "range change",
        "high": 67,
        "low": 33,
        "num_options": 35,
        "prompt": 0,
        "setting": "Baseline"
      },
      {
        "entropy": 1.081320731939327,
        "experiment": "range change",
        "high": 340,
        "low": 301,
        "num_options": 40,
        "prompt": 0,
        "setting": "Baseline"
      },
      {
        "entropy": 0.7930278452590682,
        "experiment": "range change",
        "high": 450,
        "low": 411,
        "num_options": 40,
        "prompt": 0,
        "setting": "Baseline"
      },
      {
        "entropy": 1.1363329187483078,
        "experiment": "range change",
        "high": 59,
        "low": 20,
        "num_options": 40,
        "prompt": 0,
        "setting": "Baseline"
      },
      {
        "entropy": 1.8247929095808302,
        "experiment": "range change",
        "high": 874,
        "low": 835,
        "num_options": 40,
        "prompt": 0,
        "setting": "Baseline"
      },
      {
        "entropy": 1.8690871097888466,
        "experiment": "range change",
        "high": 731,
        "low": 692,
        "num_options": 40,
        "prompt": 0,
        "setting": "Baseline"
      },
      {
        "entropy": 0.7594081288353978,
        "experiment": "range change",
        "high": 165,
        "low": 121,
        "num_options": 45,
        "prompt": 0,
        "setting": "Baseline"
      },
      {
        "entropy": 1.3161440414762322,
        "experiment": "range change",
        "high": 540,
        "low": 496,
        "num_options": 45,
        "prompt": 0,
        "setting": "Baseline"
      },
      {
        "entropy": 0.7724071763323341,
        "experiment": "range change",
        "high": 478,
        "low": 434,
        "num_options": 45,
        "prompt": 0,
        "setting": "Baseline"
      },
      {
        "entropy": 1.683917737977047,
        "experiment": "range change",
        "high": 685,
        "low": 641,
        "num_options": 45,
        "prompt": 0,
        "setting": "Baseline"
      },
      {
        "entropy": 1.022681980338171,
        "experiment": "range change",
        "high": 268,
        "low": 224,
        "num_options": 45,
        "prompt": 0,
        "setting": "Baseline"
      },
      {
        "entropy": 1.725990168923234,
        "experiment": "range change",
        "high": 162,
        "low": 113,
        "num_options": 50,
        "prompt": 0,
        "setting": "Baseline"
      },
      {
        "entropy": 1.3917080194694413,
        "experiment": "range change",
        "high": 910,
        "low": 861,
        "num_options": 50,
        "prompt": 0,
        "setting": "Baseline"
      },
      {
        "entropy": 1.5513962702755282,
        "experiment": "range change",
        "high": 906,
        "low": 857,
        "num_options": 50,
        "prompt": 0,
        "setting": "Baseline"
      },
      {
        "entropy": 2.0248421141735164,
        "experiment": "range change",
        "high": 238,
        "low": 189,
        "num_options": 50,
        "prompt": 0,
        "setting": "Baseline"
      },
      {
        "entropy": 1.3896740881571406,
        "experiment": "range change",
        "high": 848,
        "low": 799,
        "num_options": 50,
        "prompt": 0,
        "setting": "Baseline"
      },
      {
        "entropy": 1.1554465745657456,
        "experiment": "range change",
        "high": 894,
        "low": 840,
        "num_options": 55,
        "prompt": 0,
        "setting": "Baseline"
      },
      {
        "entropy": 2.39135212511646,
        "experiment": "range change",
        "high": 136,
        "low": 82,
        "num_options": 55,
        "prompt": 0,
        "setting": "Baseline"
      },
      {
        "entropy": 2.260551543112334,
        "experiment": "range change",
        "high": 240,
        "low": 186,
        "num_options": 55,
        "prompt": 0,
        "setting": "Baseline"
      },
      {
        "entropy": 1.5225629594658598,
        "experiment": "range change",
        "high": 210,
        "low": 156,
        "num_options": 55,
        "prompt": 0,
        "setting": "Baseline"
      },
      {
        "entropy": 1.6823151717914993,
        "experiment": "range change",
        "high": 416,
        "low": 362,
        "num_options": 55,
        "prompt": 0,
        "setting": "Baseline"
      },
      {
        "entropy": 1.7374546446520176,
        "experiment": "range change",
        "high": 805,
        "low": 746,
        "num_options": 60,
        "prompt": 0,
        "setting": "Baseline"
      },
      {
        "entropy": 2.450847266141451,
        "experiment": "range change",
        "high": 518,
        "low": 459,
        "num_options": 60,
        "prompt": 0,
        "setting": "Baseline"
      },
      {
        "entropy": 2.5171193100934817,
        "experiment": "range change",
        "high": 927,
        "low": 868,
        "num_options": 60,
        "prompt": 0,
        "setting": "Baseline"
      },
      {
        "entropy": 1.4593002546591989,
        "experiment": "range change",
        "high": 501,
        "low": 442,
        "num_options": 60,
        "prompt": 0,
        "setting": "Baseline"
      },
      {
        "entropy": 2.4110653152767614,
        "experiment": "range change",
        "high": 520,
        "low": 461,
        "num_options": 60,
        "prompt": 0,
        "setting": "Baseline"
      },
      {
        "entropy": 1.2328822853967139,
        "experiment": "range change",
        "high": 478,
        "low": 414,
        "num_options": 65,
        "prompt": 0,
        "setting": "Baseline"
      },
      {
        "entropy": 2.2925888533368566,
        "experiment": "range change",
        "high": 203,
        "low": 139,
        "num_options": 65,
        "prompt": 0,
        "setting": "Baseline"
      },
      {
        "entropy": 1.1439706390762105,
        "experiment": "range change",
        "high": 797,
        "low": 733,
        "num_options": 65,
        "prompt": 0,
        "setting": "Baseline"
      },
      {
        "entropy": 2.1069429419918184,
        "experiment": "range change",
        "high": 96,
        "low": 32,
        "num_options": 65,
        "prompt": 0,
        "setting": "Baseline"
      },
      {
        "entropy": 1.6415960553340367,
        "experiment": "range change",
        "high": 873,
        "low": 809,
        "num_options": 65,
        "prompt": 0,
        "setting": "Baseline"
      },
      {
        "entropy": 2.3978227152211686,
        "experiment": "range change",
        "high": 708,
        "low": 639,
        "num_options": 70,
        "prompt": 0,
        "setting": "Baseline"
      },
      {
        "entropy": 2.284425399339509,
        "experiment": "range change",
        "high": 747,
        "low": 678,
        "num_options": 70,
        "prompt": 0,
        "setting": "Baseline"
      },
      {
        "entropy": 2.1539377679638503,
        "experiment": "range change",
        "high": 270,
        "low": 201,
        "num_options": 70,
        "prompt": 0,
        "setting": "Baseline"
      },
      {
        "entropy": 1.9128650579857247,
        "experiment": "range change",
        "high": 677,
        "low": 608,
        "num_options": 70,
        "prompt": 0,
        "setting": "Baseline"
      },
      {
        "entropy": 1.9448784106821635,
        "experiment": "range change",
        "high": 85,
        "low": 16,
        "num_options": 70,
        "prompt": 0,
        "setting": "Baseline"
      },
      {
        "entropy": 2.0434919160555642,
        "experiment": "range change",
        "high": 620,
        "low": 546,
        "num_options": 75,
        "prompt": 0,
        "setting": "Baseline"
      },
      {
        "entropy": 1.2957397597663884,
        "experiment": "range change",
        "high": 639,
        "low": 565,
        "num_options": 75,
        "prompt": 0,
        "setting": "Baseline"
      },
      {
        "entropy": 1.8624350098490843,
        "experiment": "range change",
        "high": 971,
        "low": 897,
        "num_options": 75,
        "prompt": 0,
        "setting": "Baseline"
      },
      {
        "entropy": 1.5468403586425155,
        "experiment": "range change",
        "high": 571,
        "low": 497,
        "num_options": 75,
        "prompt": 0,
        "setting": "Baseline"
      },
      {
        "entropy": 2.091993136192266,
        "experiment": "range change",
        "high": 364,
        "low": 290,
        "num_options": 75,
        "prompt": 0,
        "setting": "Baseline"
      },
      {
        "entropy": 1.1132149372425908,
        "experiment": "range change",
        "high": 722,
        "low": 643,
        "num_options": 80,
        "prompt": 0,
        "setting": "Baseline"
      },
      {
        "entropy": 2.560227529951325,
        "experiment": "range change",
        "high": 536,
        "low": 457,
        "num_options": 80,
        "prompt": 0,
        "setting": "Baseline"
      },
      {
        "entropy": 1.3200499106407952,
        "experiment": "range change",
        "high": 458,
        "low": 379,
        "num_options": 80,
        "prompt": 0,
        "setting": "Baseline"
      },
      {
        "entropy": 2.0961080174384574,
        "experiment": "range change",
        "high": 331,
        "low": 252,
        "num_options": 80,
        "prompt": 0,
        "setting": "Baseline"
      },
      {
        "entropy": 0.6269594981088804,
        "experiment": "range change",
        "high": 651,
        "low": 572,
        "num_options": 80,
        "prompt": 0,
        "setting": "Baseline"
      },
      {
        "entropy": 2.3137828310044233,
        "experiment": "range change",
        "high": 248,
        "low": 164,
        "num_options": 85,
        "prompt": 0,
        "setting": "Baseline"
      },
      {
        "entropy": 1.827773188929386,
        "experiment": "range change",
        "high": 460,
        "low": 376,
        "num_options": 85,
        "prompt": 0,
        "setting": "Baseline"
      },
      {
        "entropy": 1.1159336016993553,
        "experiment": "range change",
        "high": 783,
        "low": 699,
        "num_options": 85,
        "prompt": 0,
        "setting": "Baseline"
      },
      {
        "entropy": 1.9751629437624492,
        "experiment": "range change",
        "high": 571,
        "low": 487,
        "num_options": 85,
        "prompt": 0,
        "setting": "Baseline"
      },
      {
        "entropy": 1.6041868037508098,
        "experiment": "range change",
        "high": 983,
        "low": 899,
        "num_options": 85,
        "prompt": 0,
        "setting": "Baseline"
      },
      {
        "entropy": 2.0463685080014105,
        "experiment": "range change",
        "high": 512,
        "low": 423,
        "num_options": 90,
        "prompt": 0,
        "setting": "Baseline"
      },
      {
        "entropy": 2.7141621180431654,
        "experiment": "range change",
        "high": 128,
        "low": 39,
        "num_options": 90,
        "prompt": 0,
        "setting": "Baseline"
      },
      {
        "entropy": 2.3495078101981512,
        "experiment": "range change",
        "high": 106,
        "low": 17,
        "num_options": 90,
        "prompt": 0,
        "setting": "Baseline"
      },
      {
        "entropy": 2.763340671150715,
        "experiment": "range change",
        "high": 165,
        "low": 76,
        "num_options": 90,
        "prompt": 0,
        "setting": "Baseline"
      },
      {
        "entropy": 2.279976726516413,
        "experiment": "range change",
        "high": 556,
        "low": 467,
        "num_options": 90,
        "prompt": 0,
        "setting": "Baseline"
      },
      {
        "entropy": 0.6762115547774283,
        "experiment": "range change",
        "high": 604,
        "low": 510,
        "num_options": 95,
        "prompt": 0,
        "setting": "Baseline"
      },
      {
        "entropy": 2.900462396071688,
        "experiment": "range change",
        "high": 356,
        "low": 262,
        "num_options": 95,
        "prompt": 0,
        "setting": "Baseline"
      },
      {
        "entropy": 1.6104168183187295,
        "experiment": "range change",
        "high": 917,
        "low": 823,
        "num_options": 95,
        "prompt": 0,
        "setting": "Baseline"
      },
      {
        "entropy": 1.335101094528692,
        "experiment": "range change",
        "high": 751,
        "low": 657,
        "num_options": 95,
        "prompt": 0,
        "setting": "Baseline"
      },
      {
        "entropy": 1.1513551651612044,
        "experiment": "range change",
        "high": 833,
        "low": 739,
        "num_options": 95,
        "prompt": 0,
        "setting": "Baseline"
      },
      {
        "entropy": 1.6693241618279928,
        "experiment": "range change",
        "high": 629,
        "low": 530,
        "num_options": 100,
        "prompt": 0,
        "setting": "Baseline"
      },
      {
        "entropy": 2.3687619941848697,
        "experiment": "range change",
        "high": 974,
        "low": 875,
        "num_options": 100,
        "prompt": 0,
        "setting": "Baseline"
      },
      {
        "entropy": 2.1218002746011058,
        "experiment": "range change",
        "high": 549,
        "low": 450,
        "num_options": 100,
        "prompt": 0,
        "setting": "Baseline"
      },
      {
        "entropy": 1.6063635968350785,
        "experiment": "range change",
        "high": 854,
        "low": 755,
        "num_options": 100,
        "prompt": 0,
        "setting": "Baseline"
      },
      {
        "entropy": 1.6769509342347249,
        "experiment": "range change",
        "high": 949,
        "low": 850,
        "num_options": 100,
        "prompt": 0,
        "setting": "Baseline"
      },
      {
        "entropy": 1.6094379124341003,
        "experiment": "optimal",
        "high": 5,
        "low": 1,
        "num_options": 5,
        "prompt": -1,
        "setting": "Ideal"
      },
      {
        "entropy": 1.791759469228055,
        "experiment": "optimal",
        "high": 6,
        "low": 1,
        "num_options": 6,
        "prompt": -1,
        "setting": "Ideal"
      },
      {
        "entropy": 1.9459101490553135,
        "experiment": "optimal",
        "high": 7,
        "low": 1,
        "num_options": 7,
        "prompt": -1,
        "setting": "Ideal"
      },
      {
        "entropy": 2.0794415416798357,
        "experiment": "optimal",
        "high": 8,
        "low": 1,
        "num_options": 8,
        "prompt": -1,
        "setting": "Ideal"
      },
      {
        "entropy": 2.1972245773362196,
        "experiment": "optimal",
        "high": 9,
        "low": 1,
        "num_options": 9,
        "prompt": -1,
        "setting": "Ideal"
      },
      {
        "entropy": 2.3025850929940455,
        "experiment": "optimal",
        "high": 10,
        "low": 1,
        "num_options": 10,
        "prompt": -1,
        "setting": "Ideal"
      },
      {
        "entropy": 2.3978952727983707,
        "experiment": "optimal",
        "high": 11,
        "low": 1,
        "num_options": 11,
        "prompt": -1,
        "setting": "Ideal"
      },
      {
        "entropy": 2.4849066497880004,
        "experiment": "optimal",
        "high": 12,
        "low": 1,
        "num_options": 12,
        "prompt": -1,
        "setting": "Ideal"
      },
      {
        "entropy": 2.5649493574615367,
        "experiment": "optimal",
        "high": 13,
        "low": 1,
        "num_options": 13,
        "prompt": -1,
        "setting": "Ideal"
      },
      {
        "entropy": 2.639057329615259,
        "experiment": "optimal",
        "high": 14,
        "low": 1,
        "num_options": 14,
        "prompt": -1,
        "setting": "Ideal"
      },
      {
        "entropy": 2.70805020110221,
        "experiment": "optimal",
        "high": 15,
        "low": 1,
        "num_options": 15,
        "prompt": -1,
        "setting": "Ideal"
      },
      {
        "entropy": 2.772588722239781,
        "experiment": "optimal",
        "high": 16,
        "low": 1,
        "num_options": 16,
        "prompt": -1,
        "setting": "Ideal"
      },
      {
        "entropy": 2.833213344056216,
        "experiment": "optimal",
        "high": 17,
        "low": 1,
        "num_options": 17,
        "prompt": -1,
        "setting": "Ideal"
      },
      {
        "entropy": 2.890371757896165,
        "experiment": "optimal",
        "high": 18,
        "low": 1,
        "num_options": 18,
        "prompt": -1,
        "setting": "Ideal"
      },
      {
        "entropy": 2.9444389791664407,
        "experiment": "optimal",
        "high": 19,
        "low": 1,
        "num_options": 19,
        "prompt": -1,
        "setting": "Ideal"
      },
      {
        "entropy": 2.995732273553991,
        "experiment": "optimal",
        "high": 20,
        "low": 1,
        "num_options": 20,
        "prompt": -1,
        "setting": "Ideal"
      },
      {
        "entropy": 3.044522437723423,
        "experiment": "optimal",
        "high": 21,
        "low": 1,
        "num_options": 21,
        "prompt": -1,
        "setting": "Ideal"
      },
      {
        "entropy": 3.0910424533583156,
        "experiment": "optimal",
        "high": 22,
        "low": 1,
        "num_options": 22,
        "prompt": -1,
        "setting": "Ideal"
      },
      {
        "entropy": 3.1354942159291497,
        "experiment": "optimal",
        "high": 23,
        "low": 1,
        "num_options": 23,
        "prompt": -1,
        "setting": "Ideal"
      },
      {
        "entropy": 3.1780538303479458,
        "experiment": "optimal",
        "high": 24,
        "low": 1,
        "num_options": 24,
        "prompt": -1,
        "setting": "Ideal"
      },
      {
        "entropy": 3.2188758248682006,
        "experiment": "optimal",
        "high": 25,
        "low": 1,
        "num_options": 25,
        "prompt": -1,
        "setting": "Ideal"
      },
      {
        "entropy": 3.258096538021482,
        "experiment": "optimal",
        "high": 26,
        "low": 1,
        "num_options": 26,
        "prompt": -1,
        "setting": "Ideal"
      },
      {
        "entropy": 3.295836866004329,
        "experiment": "optimal",
        "high": 27,
        "low": 1,
        "num_options": 27,
        "prompt": -1,
        "setting": "Ideal"
      },
      {
        "entropy": 3.332204510175204,
        "experiment": "optimal",
        "high": 28,
        "low": 1,
        "num_options": 28,
        "prompt": -1,
        "setting": "Ideal"
      },
      {
        "entropy": 3.367295829986474,
        "experiment": "optimal",
        "high": 29,
        "low": 1,
        "num_options": 29,
        "prompt": -1,
        "setting": "Ideal"
      },
      {
        "entropy": 3.4011973816621555,
        "experiment": "optimal",
        "high": 30,
        "low": 1,
        "num_options": 30,
        "prompt": -1,
        "setting": "Ideal"
      },
      {
        "entropy": 3.4339872044851463,
        "experiment": "optimal",
        "high": 31,
        "low": 1,
        "num_options": 31,
        "prompt": -1,
        "setting": "Ideal"
      },
      {
        "entropy": 3.4657359027997265,
        "experiment": "optimal",
        "high": 32,
        "low": 1,
        "num_options": 32,
        "prompt": -1,
        "setting": "Ideal"
      },
      {
        "entropy": 3.4965075614664802,
        "experiment": "optimal",
        "high": 33,
        "low": 1,
        "num_options": 33,
        "prompt": -1,
        "setting": "Ideal"
      },
      {
        "entropy": 3.5263605246161616,
        "experiment": "optimal",
        "high": 34,
        "low": 1,
        "num_options": 34,
        "prompt": -1,
        "setting": "Ideal"
      },
      {
        "entropy": 3.5553480614894135,
        "experiment": "optimal",
        "high": 35,
        "low": 1,
        "num_options": 35,
        "prompt": -1,
        "setting": "Ideal"
      },
      {
        "entropy": 3.58351893845611,
        "experiment": "optimal",
        "high": 36,
        "low": 1,
        "num_options": 36,
        "prompt": -1,
        "setting": "Ideal"
      },
      {
        "entropy": 3.6109179126442243,
        "experiment": "optimal",
        "high": 37,
        "low": 1,
        "num_options": 37,
        "prompt": -1,
        "setting": "Ideal"
      },
      {
        "entropy": 3.6375861597263857,
        "experiment": "optimal",
        "high": 38,
        "low": 1,
        "num_options": 38,
        "prompt": -1,
        "setting": "Ideal"
      },
      {
        "entropy": 3.6635616461296463,
        "experiment": "optimal",
        "high": 39,
        "low": 1,
        "num_options": 39,
        "prompt": -1,
        "setting": "Ideal"
      },
      {
        "entropy": 3.6888794541139363,
        "experiment": "optimal",
        "high": 40,
        "low": 1,
        "num_options": 40,
        "prompt": -1,
        "setting": "Ideal"
      },
      {
        "entropy": 3.713572066704308,
        "experiment": "optimal",
        "high": 41,
        "low": 1,
        "num_options": 41,
        "prompt": -1,
        "setting": "Ideal"
      },
      {
        "entropy": 3.7376696182833684,
        "experiment": "optimal",
        "high": 42,
        "low": 1,
        "num_options": 42,
        "prompt": -1,
        "setting": "Ideal"
      },
      {
        "entropy": 3.7612001156935624,
        "experiment": "optimal",
        "high": 43,
        "low": 1,
        "num_options": 43,
        "prompt": -1,
        "setting": "Ideal"
      },
      {
        "entropy": 3.784189633918261,
        "experiment": "optimal",
        "high": 44,
        "low": 1,
        "num_options": 44,
        "prompt": -1,
        "setting": "Ideal"
      },
      {
        "entropy": 3.8066624897703196,
        "experiment": "optimal",
        "high": 45,
        "low": 1,
        "num_options": 45,
        "prompt": -1,
        "setting": "Ideal"
      },
      {
        "entropy": 3.828641396489095,
        "experiment": "optimal",
        "high": 46,
        "low": 1,
        "num_options": 46,
        "prompt": -1,
        "setting": "Ideal"
      },
      {
        "entropy": 3.8501476017100584,
        "experiment": "optimal",
        "high": 47,
        "low": 1,
        "num_options": 47,
        "prompt": -1,
        "setting": "Ideal"
      },
      {
        "entropy": 3.871201010907891,
        "experiment": "optimal",
        "high": 48,
        "low": 1,
        "num_options": 48,
        "prompt": -1,
        "setting": "Ideal"
      },
      {
        "entropy": 3.891820298110627,
        "experiment": "optimal",
        "high": 49,
        "low": 1,
        "num_options": 49,
        "prompt": -1,
        "setting": "Ideal"
      },
      {
        "entropy": 3.912023005428146,
        "experiment": "optimal",
        "high": 50,
        "low": 1,
        "num_options": 50,
        "prompt": -1,
        "setting": "Ideal"
      },
      {
        "entropy": 3.9318256327243257,
        "experiment": "optimal",
        "high": 51,
        "low": 1,
        "num_options": 51,
        "prompt": -1,
        "setting": "Ideal"
      },
      {
        "entropy": 3.951243718581427,
        "experiment": "optimal",
        "high": 52,
        "low": 1,
        "num_options": 52,
        "prompt": -1,
        "setting": "Ideal"
      },
      {
        "entropy": 3.970291913552122,
        "experiment": "optimal",
        "high": 53,
        "low": 1,
        "num_options": 53,
        "prompt": -1,
        "setting": "Ideal"
      },
      {
        "entropy": 3.9889840465642745,
        "experiment": "optimal",
        "high": 54,
        "low": 1,
        "num_options": 54,
        "prompt": -1,
        "setting": "Ideal"
      },
      {
        "entropy": 4.007333185232471,
        "experiment": "optimal",
        "high": 55,
        "low": 1,
        "num_options": 55,
        "prompt": -1,
        "setting": "Ideal"
      },
      {
        "entropy": 4.02535169073515,
        "experiment": "optimal",
        "high": 56,
        "low": 1,
        "num_options": 56,
        "prompt": -1,
        "setting": "Ideal"
      },
      {
        "entropy": 4.04305126783455,
        "experiment": "optimal",
        "high": 57,
        "low": 1,
        "num_options": 57,
        "prompt": -1,
        "setting": "Ideal"
      },
      {
        "entropy": 4.060443010546419,
        "experiment": "optimal",
        "high": 58,
        "low": 1,
        "num_options": 58,
        "prompt": -1,
        "setting": "Ideal"
      },
      {
        "entropy": 4.07753744390572,
        "experiment": "optimal",
        "high": 59,
        "low": 1,
        "num_options": 59,
        "prompt": -1,
        "setting": "Ideal"
      },
      {
        "entropy": 4.0943445622221,
        "experiment": "optimal",
        "high": 60,
        "low": 1,
        "num_options": 60,
        "prompt": -1,
        "setting": "Ideal"
      },
      {
        "entropy": 4.110873864173311,
        "experiment": "optimal",
        "high": 61,
        "low": 1,
        "num_options": 61,
        "prompt": -1,
        "setting": "Ideal"
      },
      {
        "entropy": 4.127134385045092,
        "experiment": "optimal",
        "high": 62,
        "low": 1,
        "num_options": 62,
        "prompt": -1,
        "setting": "Ideal"
      },
      {
        "entropy": 4.143134726391533,
        "experiment": "optimal",
        "high": 63,
        "low": 1,
        "num_options": 63,
        "prompt": -1,
        "setting": "Ideal"
      },
      {
        "entropy": 4.1588830833596715,
        "experiment": "optimal",
        "high": 64,
        "low": 1,
        "num_options": 64,
        "prompt": -1,
        "setting": "Ideal"
      },
      {
        "entropy": 4.174387269895637,
        "experiment": "optimal",
        "high": 65,
        "low": 1,
        "num_options": 65,
        "prompt": -1,
        "setting": "Ideal"
      },
      {
        "entropy": 4.189654742026425,
        "experiment": "optimal",
        "high": 66,
        "low": 1,
        "num_options": 66,
        "prompt": -1,
        "setting": "Ideal"
      },
      {
        "entropy": 4.204692619390966,
        "experiment": "optimal",
        "high": 67,
        "low": 1,
        "num_options": 67,
        "prompt": -1,
        "setting": "Ideal"
      },
      {
        "entropy": 4.219507705176107,
        "experiment": "optimal",
        "high": 68,
        "low": 1,
        "num_options": 68,
        "prompt": -1,
        "setting": "Ideal"
      },
      {
        "entropy": 4.23410650459726,
        "experiment": "optimal",
        "high": 69,
        "low": 1,
        "num_options": 69,
        "prompt": -1,
        "setting": "Ideal"
      },
      {
        "entropy": 4.248495242049359,
        "experiment": "optimal",
        "high": 70,
        "low": 1,
        "num_options": 70,
        "prompt": -1,
        "setting": "Ideal"
      },
      {
        "entropy": 4.2626798770413155,
        "experiment": "optimal",
        "high": 71,
        "low": 1,
        "num_options": 71,
        "prompt": -1,
        "setting": "Ideal"
      },
      {
        "entropy": 4.276666119016055,
        "experiment": "optimal",
        "high": 72,
        "low": 1,
        "num_options": 72,
        "prompt": -1,
        "setting": "Ideal"
      },
      {
        "entropy": 4.290459441148391,
        "experiment": "optimal",
        "high": 73,
        "low": 1,
        "num_options": 73,
        "prompt": -1,
        "setting": "Ideal"
      },
      {
        "entropy": 4.304065093204169,
        "experiment": "optimal",
        "high": 74,
        "low": 1,
        "num_options": 74,
        "prompt": -1,
        "setting": "Ideal"
      },
      {
        "entropy": 4.31748811353631,
        "experiment": "optimal",
        "high": 75,
        "low": 1,
        "num_options": 75,
        "prompt": -1,
        "setting": "Ideal"
      },
      {
        "entropy": 4.330733340286331,
        "experiment": "optimal",
        "high": 76,
        "low": 1,
        "num_options": 76,
        "prompt": -1,
        "setting": "Ideal"
      },
      {
        "entropy": 4.343805421853684,
        "experiment": "optimal",
        "high": 77,
        "low": 1,
        "num_options": 77,
        "prompt": -1,
        "setting": "Ideal"
      },
      {
        "entropy": 4.356708826689592,
        "experiment": "optimal",
        "high": 78,
        "low": 1,
        "num_options": 78,
        "prompt": -1,
        "setting": "Ideal"
      },
      {
        "entropy": 4.3694478524670215,
        "experiment": "optimal",
        "high": 79,
        "low": 1,
        "num_options": 79,
        "prompt": -1,
        "setting": "Ideal"
      },
      {
        "entropy": 4.382026634673881,
        "experiment": "optimal",
        "high": 80,
        "low": 1,
        "num_options": 80,
        "prompt": -1,
        "setting": "Ideal"
      },
      {
        "entropy": 4.394449154672439,
        "experiment": "optimal",
        "high": 81,
        "low": 1,
        "num_options": 81,
        "prompt": -1,
        "setting": "Ideal"
      },
      {
        "entropy": 4.406719247264253,
        "experiment": "optimal",
        "high": 82,
        "low": 1,
        "num_options": 82,
        "prompt": -1,
        "setting": "Ideal"
      },
      {
        "entropy": 4.418840607796598,
        "experiment": "optimal",
        "high": 83,
        "low": 1,
        "num_options": 83,
        "prompt": -1,
        "setting": "Ideal"
      },
      {
        "entropy": 4.430816798843313,
        "experiment": "optimal",
        "high": 84,
        "low": 1,
        "num_options": 84,
        "prompt": -1,
        "setting": "Ideal"
      },
      {
        "entropy": 4.442651256490317,
        "experiment": "optimal",
        "high": 85,
        "low": 1,
        "num_options": 85,
        "prompt": -1,
        "setting": "Ideal"
      },
      {
        "entropy": 4.454347296253507,
        "experiment": "optimal",
        "high": 86,
        "low": 1,
        "num_options": 86,
        "prompt": -1,
        "setting": "Ideal"
      },
      {
        "entropy": 4.465908118654584,
        "experiment": "optimal",
        "high": 87,
        "low": 1,
        "num_options": 87,
        "prompt": -1,
        "setting": "Ideal"
      },
      {
        "entropy": 4.477336814478207,
        "experiment": "optimal",
        "high": 88,
        "low": 1,
        "num_options": 88,
        "prompt": -1,
        "setting": "Ideal"
      },
      {
        "entropy": 4.48863636973214,
        "experiment": "optimal",
        "high": 89,
        "low": 1,
        "num_options": 89,
        "prompt": -1,
        "setting": "Ideal"
      },
      {
        "entropy": 4.499809670330265,
        "experiment": "optimal",
        "high": 90,
        "low": 1,
        "num_options": 90,
        "prompt": -1,
        "setting": "Ideal"
      },
      {
        "entropy": 4.51085950651685,
        "experiment": "optimal",
        "high": 91,
        "low": 1,
        "num_options": 91,
        "prompt": -1,
        "setting": "Ideal"
      },
      {
        "entropy": 4.5217885770490405,
        "experiment": "optimal",
        "high": 92,
        "low": 1,
        "num_options": 92,
        "prompt": -1,
        "setting": "Ideal"
      },
      {
        "entropy": 4.532599493153256,
        "experiment": "optimal",
        "high": 93,
        "low": 1,
        "num_options": 93,
        "prompt": -1,
        "setting": "Ideal"
      },
      {
        "entropy": 4.543294782270004,
        "experiment": "optimal",
        "high": 94,
        "low": 1,
        "num_options": 94,
        "prompt": -1,
        "setting": "Ideal"
      },
      {
        "entropy": 4.553876891600541,
        "experiment": "optimal",
        "high": 95,
        "low": 1,
        "num_options": 95,
        "prompt": -1,
        "setting": "Ideal"
      },
      {
        "entropy": 4.564348191467836,
        "experiment": "optimal",
        "high": 96,
        "low": 1,
        "num_options": 96,
        "prompt": -1,
        "setting": "Ideal"
      },
      {
        "entropy": 4.574710978503383,
        "experiment": "optimal",
        "high": 97,
        "low": 1,
        "num_options": 97,
        "prompt": -1,
        "setting": "Ideal"
      },
      {
        "entropy": 4.584967478670572,
        "experiment": "optimal",
        "high": 98,
        "low": 1,
        "num_options": 98,
        "prompt": -1,
        "setting": "Ideal"
      },
      {
        "entropy": 4.59511985013459,
        "experiment": "optimal",
        "high": 99,
        "low": 1,
        "num_options": 99,
        "prompt": -1,
        "setting": "Ideal"
      },
      {
        "entropy": 4.605170185988091,
        "experiment": "optimal",
        "high": 100,
        "low": 1,
        "num_options": 100,
        "prompt": -1,
        "setting": "Ideal"
      }
    ]
  },
  "height": 180,
  "layer": [
    {
      "encoding": {
        "color": {
          "field": "setting",
          "legend": {
            "symbolOpacity": 1.0,
            "symbolType": "stroke",
            "title": null
          },
          "sort": [
            "Baseline",
            "Tuned",
            "Ideal"
          ],
          "type": "nominal"
        },
        "x": {
          "field": "num_options",
          "type": "quantitative"
        },
        "y": {
          "field": "entropy",
          "title": "Entropy",
          "type": "quantitative"
        }
      },
      "mark": {
        "extent": "ci",
        "type": "errorband"
      }
    },
    {
      "encoding": {
        "color": {
          "field": "setting",
          "sort": [
            "Baseline",
            "Tuned",
            "Ideal"
          ],
          "type": "nominal"
        },
        "x": {
          "field": "num_options",
          "title": "Size of random sample space",
          "type": "quantitative"
        },
        "y": {
          "aggregate": "mean",
          "field": "entropy",
          "title": "Entropy",
          "type": "quantitative"
        }
      },
      "mark": {
        "type": "line"
      }
    }
  ]
}

==> figures/not-diffuse/rng.json <==
{
  "$schema": "https://vega.github.io/schema/vega-lite/v5.16.3.json",
  "config": {
    "axis": {
      "labelFont": "TeX Gyre Pagella",
      "titleFont": "TeX Gyre Pagella"
    },
    "header": {
      "labelFont": "TeX Gyre Pagella",
      "titleFont": "TeX Gyre Pagella"
    },
    "legend": {
      "labelFont": "TeX Gyre Pagella",
      "titleFont": "TeX Gyre Pagella"
    },
    "title": {
      "font": "TeX Gyre Pagella"
    }
  },
  "data": {
    "name": "data-b22262969e75f681917a125cf424f885"
  },
  "datasets": {
    "data-b22262969e75f681917a125cf424f885": [
      {
        "Empirical probability": 0.0,
        "Model": "Gemma (baseline)",
        "target": "1"
      },
      {
        "Empirical probability": 0.002304147465437788,
        "Model": "Gemma (baseline)",
        "target": "2"
      },
      {
        "Empirical probability": 0.00576036866359447,
        "Model": "Gemma (baseline)",
        "target": "3"
      },
      {
        "Empirical probability": 0.03571428571428571,
        "Model": "Gemma (baseline)",
        "target": "4"
      },
      {
        "Empirical probability": 0.6152073732718893,
        "Model": "Gemma (baseline)",
        "target": "5"
      },
      {
        "Empirical probability": 0.18202764976958524,
        "Model": "Gemma (baseline)",
        "target": "6"
      },
      {
        "Empirical probability": 0.11866359447004608,
        "Model": "Gemma (baseline)",
        "target": "7"
      },
      {
        "Empirical probability": 0.03917050691244239,
        "Model": "Gemma (baseline)",
        "target": "8"
      },
      {
        "Empirical probability": 0.001152073732718894,
        "Model": "Gemma (baseline)",
        "target": "9"
      },
      {
        "Empirical probability": 0.0,
        "Model": "Gemma (baseline)",
        "target": "10"
      },
      {
        "Empirical probability": 0.001,
        "Model": "Llama-2 (baseline)",
        "target": "1"
      },
      {
        "Empirical probability": 0.001,
        "Model": "Llama-2 (baseline)",
        "target": "2"
      },
      {
        "Empirical probability": 0.007,
        "Model": "Llama-2 (baseline)",
        "target": "3"
      },
      {
        "Empirical probability": 0.027,
        "Model": "Llama-2 (baseline)",
        "target": "4"
      },
      {
        "Empirical probability": 0.648,
        "Model": "Llama-2 (baseline)",
        "target": "5"
      },
      {
        "Empirical probability": 0.07,
        "Model": "Llama-2 (baseline)",
        "target": "6"
      },
      {
        "Empirical probability": 0.208,
        "Model": "Llama-2 (baseline)",
        "target": "7"
      },
      {
        "Empirical probability": 0.035,
        "Model": "Llama-2 (baseline)",
        "target": "8"
      },
      {
        "Empirical probability": 0.005,
        "Model": "Llama-2 (baseline)",
        "target": "9"
      },
      {
        "Empirical probability": 0.001,
        "Model": "Llama-2 (baseline)",
        "target": "10"
      },
      {
        "Empirical probability": 0.06666666666666667,
        "Model": "Mistral (baseline)",
        "target": "1"
      },
      {
        "Empirical probability": 0.010256410256410256,
        "Model": "Mistral (baseline)",
        "target": "2"
      },
      {
        "Empirical probability": 0.05384615384615385,
        "Model": "Mistral (baseline)",
        "target": "3"
      },
      {
        "Empirical probability": 0.0641025641025641,
        "Model": "Mistral (baseline)",
        "target": "4"
      },
      {
        "Empirical probability": 0.1564102564102564,
        "Model": "Mistral (baseline)",
        "target": "5"
      },
      {
        "Empirical probability": 0.10384615384615385,
        "Model": "Mistral (baseline)",
        "target": "6"
      },
      {
        "Empirical probability": 0.2128205128205128,
        "Model": "Mistral (baseline)",
        "target": "7"
      },
      {
        "Empirical probability": 0.30256410256410254,
        "Model": "Mistral (baseline)",
        "target": "8"
      },
      {
        "Empirical probability": 0.029487179487179487,
        "Model": "Mistral (baseline)",
        "target": "9"
      },
      {
        "Empirical probability": 0.0,
        "Model": "Mistral (baseline)",
        "target": "10"
      },
      {
        "Empirical probability": 0.102,
        "Model": "Gemma (tuned)",
        "target": "1"
      },
      {
        "Empirical probability": 0.097,
        "Model": "Gemma (tuned)",
        "target": "2"
      },
      {
        "Empirical probability": 0.101,
        "Model": "Gemma (tuned)",
        "target": "3"
      },
      {
        "Empirical probability": 0.104,
        "Model": "Gemma (tuned)",
        "target": "4"
      },
      {
        "Empirical probability": 0.095,
        "Model": "Gemma (tuned)",
        "target": "5"
      },
      {
        "Empirical probability": 0.1,
        "Model": "Gemma (tuned)",
        "target": "6"
      },
      {
        "Empirical probability": 0.087,
        "Model": "Gemma (tuned)",
        "target": "7"
      },
      {
        "Empirical probability": 0.092,
        "Model": "Gemma (tuned)",
        "target": "8"
      },
      {
        "Empirical probability": 0.093,
        "Model": "Gemma (tuned)",
        "target": "9"
      },
      {
        "Empirical probability": 0.129,
        "Model": "Gemma (tuned)",
        "target": "10"
      },
      {
        "Empirical probability": 0.11,
        "Model": "Llama-2 (tuned)",
        "target": "1"
      },
      {
        "Empirical probability": 0.115,
        "Model": "Llama-2 (tuned)",
        "target": "2"
      },
      {
        "Empirical probability": 0.091,
        "Model": "Llama-2 (tuned)",
        "target": "3"
      },
      {
        "Empirical probability": 0.084,
        "Model": "Llama-2 (tuned)",
        "target": "4"
      },
      {
        "Empirical probability": 0.086,
        "Model": "Llama-2 (tuned)",
        "target": "5"
      },
      {
        "Empirical probability": 0.096,
        "Model": "Llama-2 (tuned)",
        "target": "6"
      },
      {
        "Empirical probability": 0.111,
        "Model": "Llama-2 (tuned)",
        "target": "7"
      },
      {
        "Empirical probability": 0.085,
        "Model": "Llama-2 (tuned)",
        "target": "8"
      },
      {
        "Empirical probability": 0.099,
        "Model": "Llama-2 (tuned)",
        "target": "9"
      },
      {
        "Empirical probability": 0.123,
        "Model": "Llama-2 (tuned)",
        "target": "10"
      },
      {
        "Empirical probability": 0.099,
        "Model": "Mistral (tuned)",
        "target": "1"
      },
      {
        "Empirical probability": 0.09,
        "Model": "Mistral (tuned)",
        "target": "2"
      },
      {
        "Empirical probability": 0.095,
        "Model": "Mistral (tuned)",
        "target": "3"
      },
      {
        "Empirical probability": 0.113,
        "Model": "Mistral (tuned)",
        "target": "4"
      },
      {
        "Empirical probability": 0.096,
        "Model": "Mistral (tuned)",
        "target": "5"
      },
      {
        "Empirical probability": 0.089,
        "Model": "Mistral (tuned)",
        "target": "6"
      },
      {
        "Empirical probability": 0.102,
        "Model": "Mistral (tuned)",
        "target": "7"
      },
      {
        "Empirical probability": 0.106,
        "Model": "Mistral (tuned)",
        "target": "8"
      },
      {
        "Empirical probability": 0.11,
        "Model": "Mistral (tuned)",
        "target": "9"
      },
      {
        "Empirical probability": 0.1,
        "Model": "Mistral (tuned)",
        "target": "10"
      }
    ]
  },
  "encoding": {
    "color": {
      "field": "Model",
      "legend": null,
      "scale": {
        "domain": [
          "Gemma (baseline)",
          "Gemma (tuned)",
          "Llama-2 (baseline)",
          "Llama-2 (tuned)",
          "Mistral (baseline)",
          "Mistral (tuned)"
        ],
        "range": [
          "#4e6c86",
          "#4e6c86",
          "#6c864e",
          "#6c864e",
          "#864e6c",
          "#864e6c"
        ]
      },
      "type": "nominal"
    },
    "column": {
      "field": "Model",
      "header": null,
      "title": null,
      "type": "nominal"
    },
    "x": {
      "axis": {
        "labelAngle": 0,
        "labels": true,
        "title": null
      },
      "field": "target",
      "sort": "-y",
      "type": "nominal"
    },
    "y": {
      "axis": {
        "format": "%"
      },
      "field": "Empirical probability",
      "scale": {
        "domain": [
          0.0,
          0.68
        ]
      },
      "type": "quantitative"
    }
  },
  "height": 120,
  "mark": {
    "size": 7,
    "type": "bar"
  },
  "resolve": {
    "scale": {
      "x": "independent"
    }
  },
  "title": "",
  "width": 100
}

==> figures/not-diffuse/style-generalization.json <==
{
  "$schema": "https://vega.github.io/schema/vega-lite/v5.16.3.json",
  "config": {
    "axis": {
      "labelFont": "TeX Gyre Pagella",
      "titleFont": "TeX Gyre Pagella"
    },
    "header": {
      "labelFont": "TeX Gyre Pagella",
      "titleFont": "TeX Gyre Pagella"
    },
    "legend": {
      "labelFont": "TeX Gyre Pagella",
      "titleFont": "TeX Gyre Pagella"
    },
    "title": {
      "font": "TeX Gyre Pagella"
    }
  },
  "data": {
    "name": "data-0d058ae2de17598a82c10d01a0ff0870"
  },
  "datasets": {
    "data-0d058ae2de17598a82c10d01a0ff0870": [
      {
        "entropy": 1.5325635561284232,
        "experiment": "prompt change",
        "high": 5,
        "low": 1,
        "num_options": 5,
        "prompt": 0,
        "setting": "Tuned"
      },
      {
        "entropy": 1.4948770687289556,
        "experiment": "prompt change",
        "high": 5,
        "low": 1,
        "num_options": 5,
        "prompt": 1,
        "setting": "Tuned"
      },
      {
        "entropy": 1.4087861048198145,
        "experiment": "prompt change",
        "high": 5,
        "low": 1,
        "num_options": 5,
        "prompt": 2,
        "setting": "Tuned"
      },
      {
        "entropy": 1.45369723655548,
        "experiment": "prompt change",
        "high": 5,
        "low": 1,
        "num_options": 5,
        "prompt": 3,
        "setting": "Tuned"
      },
      {
        "entropy": 1.407833660868838,
        "experiment": "prompt change",
        "high": 5,
        "low": 1,
        "num_options": 5,
        "prompt": 4,
        "setting": "Tuned"
      },
      {
        "entropy": 2.294863907141318,
        "experiment": "prompt change",
        "high": 10,
        "low": 1,
        "num_options": 10,
        "prompt": 0,
        "setting": "Tuned"
      },
      {
        "entropy": 2.2576511336131913,
        "experiment": "prompt change",
        "high": 10,
        "low": 1,
        "num_options": 10,
        "prompt": 1,
        "setting": "Tuned"
      },
      {
        "entropy": 2.2386600687997458,
        "experiment": "prompt change",
        "high": 10,
        "low": 1,
        "num_options": 10,
        "prompt": 2,
        "setting": "Tuned"
      },
      {
        "entropy": 2.226403741699727,
        "experiment": "prompt change",
        "high": 10,
        "low": 1,
        "num_options": 10,
        "prompt": 3,
        "setting": "Tuned"
      },
      {
        "entropy": 2.2412552558894205,
        "experiment": "prompt change",
        "high": 10,
        "low": 1,
        "num_options": 10,
        "prompt": 4,
        "setting": "Tuned"
      },
      {
        "entropy": 2.647111134572249,
        "experiment": "prompt change",
        "high": 15,
        "low": 1,
        "num_options": 15,
        "prompt": 0,
        "setting": "Tuned"
      },
      {
        "entropy": 2.5819046899969957,
        "experiment": "prompt change",
        "high": 15,
        "low": 1,
        "num_options": 15,
        "prompt": 1,
        "setting": "Tuned"
      },
      {
        "entropy": 2.5350123339176274,
        "experiment": "prompt change",
        "high": 15,
        "low": 1,
        "num_options": 15,
        "prompt": 2,
        "setting": "Tuned"
      },
      {
        "entropy": 2.5187194667782298,
        "experiment": "prompt change",
        "high": 15,
        "low": 1,
        "num_options": 15,
        "prompt": 3,
        "setting": "Tuned"
      },
      {
        "entropy": 2.4524639906583348,
        "experiment": "prompt change",
        "high": 15,
        "low": 1,
        "num_options": 15,
        "prompt": 4,
        "setting": "Tuned"
      },
      {
        "entropy": 2.920696158888163,
        "experiment": "prompt change",
        "high": 20,
        "low": 1,
        "num_options": 20,
        "prompt": 0,
        "setting": "Tuned"
      },
      {
        "entropy": 2.8706378245769804,
        "experiment": "prompt change",
        "high": 20,
        "low": 1,
        "num_options": 20,
        "prompt": 1,
        "setting": "Tuned"
      },
      {
        "entropy": 2.8641225029178656,
        "experiment": "prompt change",
        "high": 20,
        "low": 1,
        "num_options": 20,
        "prompt": 2,
        "setting": "Tuned"
      },
      {
        "entropy": 2.820285074311736,
        "experiment": "prompt change",
        "high": 20,
        "low": 1,
        "num_options": 20,
        "prompt": 3,
        "setting": "Tuned"
      },
      {
        "entropy": 2.8180443299908386,
        "experiment": "prompt change",
        "high": 20,
        "low": 1,
        "num_options": 20,
        "prompt": 4,
        "setting": "Tuned"
      },
      {
        "entropy": 3.1571387028659204,
        "experiment": "prompt change",
        "high": 25,
        "low": 1,
        "num_options": 25,
        "prompt": 0,
        "setting": "Tuned"
      },
      {
        "entropy": 3.1324151380706002,
        "experiment": "prompt change",
        "high": 25,
        "low": 1,
        "num_options": 25,
        "prompt": 1,
        "setting": "Tuned"
      },
      {
        "entropy": 3.1235320823858754,
        "experiment": "prompt change",
        "high": 25,
        "low": 1,
        "num_options": 25,
        "prompt": 2,
        "setting": "Tuned"
      },
      {
        "entropy": 3.103293563601312,
        "experiment": "prompt change",
        "high": 25,
        "low": 1,
        "num_options": 25,
        "prompt": 3,
        "setting": "Tuned"
      },
      {
        "entropy": 3.1159038062075672,
        "experiment": "prompt change",
        "high": 25,
        "low": 1,
        "num_options": 25,
        "prompt": 4,
        "setting": "Tuned"
      },
      {
        "entropy": 3.339445284617382,
        "experiment": "prompt change",
        "high": 30,
        "low": 1,
        "num_options": 30,
        "prompt": 0,
        "setting": "Tuned"
      },
      {
        "entropy": 3.3009432915809938,
        "experiment": "prompt change",
        "high": 30,
        "low": 1,
        "num_options": 30,
        "prompt": 1,
        "setting": "Tuned"
      },
      {
        "entropy": 3.2629300348478365,
        "experiment": "prompt change",
        "high": 30,
        "low": 1,
        "num_options": 30,
        "prompt": 2,
        "setting": "Tuned"
      },
      {
        "entropy": 3.2657763262103385,
        "experiment": "prompt change",
        "high": 30,
        "low": 1,
        "num_options": 30,
        "prompt": 3,
        "setting": "Tuned"
      },
      {
        "entropy": 3.3146278084202256,
        "experiment": "prompt change",
        "high": 30,
        "low": 1,
        "num_options": 30,
        "prompt": 4,
        "setting": "Tuned"
      },
      {
        "entropy": 3.482502340001709,
        "experiment": "prompt change",
        "high": 35,
        "low": 1,
        "num_options": 35,
        "prompt": 0,
        "setting": "Tuned"
      },
      {
        "entropy": 3.465049181618462,
        "experiment": "prompt change",
        "high": 35,
        "low": 1,
        "num_options": 35,
        "prompt": 1,
        "setting": "Tuned"
      },
      {
        "entropy": 3.3315383970898287,
        "experiment": "prompt change",
        "high": 35,
        "low": 1,
        "num_options": 35,
        "prompt": 2,
        "setting": "Tuned"
      },
      {
        "entropy": 3.3406878427455755,
        "experiment": "prompt change",
        "high": 35,
        "low": 1,
        "num_options": 35,
        "prompt": 3,
        "setting": "Tuned"
      },
      {
        "entropy": 3.40678458022831,
        "experiment": "prompt change",
        "high": 35,
        "low": 1,
        "num_options": 35,
        "prompt": 4,
        "setting": "Tuned"
      },
      {
        "entropy": 3.5600004986587157,
        "experiment": "prompt change",
        "high": 40,
        "low": 1,
        "num_options": 40,
        "prompt": 0,
        "setting": "Tuned"
      },
      {
        "entropy": 3.5116934369622124,
        "experiment": "prompt change",
        "high": 40,
        "low": 1,
        "num_options": 40,
        "prompt": 1,
        "setting": "Tuned"
      },
      {
        "entropy": 3.5098002425957766,
        "experiment": "prompt change",
        "high": 40,
        "low": 1,
        "num_options": 40,
        "prompt": 2,
        "setting": "Tuned"
      },
      {
        "entropy": 3.4302604527631493,
        "experiment": "prompt change",
        "high": 40,
        "low": 1,
        "num_options": 40,
        "prompt": 3,
        "setting": "Tuned"
      },
      {
        "entropy": 3.5323175181185493,
        "experiment": "prompt change",
        "high": 40,
        "low": 1,
        "num_options": 40,
        "prompt": 4,
        "setting": "Tuned"
      },
      {
        "entropy": 3.6761992654695925,
        "experiment": "prompt change",
        "high": 45,
        "low": 1,
        "num_options": 45,
        "prompt": 0,
        "setting": "Tuned"
      },
      {
        "entropy": 3.6469146374999846,
        "experiment": "prompt change",
        "high": 45,
        "low": 1,
        "num_options": 45,
        "prompt": 1,
        "setting": "Tuned"
      },
      {
        "entropy": 3.5980193214518463,
        "experiment": "prompt change",
        "high": 45,
        "low": 1,
        "num_options": 45,
        "prompt": 2,
        "setting": "Tuned"
      },
      {
        "entropy": 3.54134248218651,
        "experiment": "prompt change",
        "high": 45,
        "low": 1,
        "num_options": 45,
        "prompt": 3,
        "setting": "Tuned"
      },
      {
        "entropy": 3.646293205665241,
        "experiment": "prompt change",
        "high": 45,
        "low": 1,
        "num_options": 45,
        "prompt": 4,
        "setting": "Tuned"
      },
      {
        "entropy": 3.831818494302648,
        "experiment": "prompt change",
        "high": 50,
        "low": 1,
        "num_options": 50,
        "prompt": 0,
        "setting": "Tuned"
      },
      {
        "entropy": 3.7761306552451552,
        "experiment": "prompt change",
        "high": 50,
        "low": 1,
        "num_options": 50,
        "prompt": 1,
        "setting": "Tuned"
      },
      {
        "entropy": 3.765508567280717,
        "experiment": "prompt change",
        "high": 50,
        "low": 1,
        "num_options": 50,
        "prompt": 2,
        "setting": "Tuned"
      },
      {
        "entropy": 3.685264161275098,
        "experiment": "prompt change",
        "high": 50,
        "low": 1,
        "num_options": 50,
        "prompt": 3,
        "setting": "Tuned"
      },
      {
        "entropy": 3.7678104088612026,
        "experiment": "prompt change",
        "high": 50,
        "low": 1,
        "num_options": 50,
        "prompt": 4,
        "setting": "Tuned"
      },
      {
        "entropy": 3.9467398469511283,
        "experiment": "prompt change",
        "high": 55,
        "low": 1,
        "num_options": 55,
        "prompt": 0,
        "setting": "Tuned"
      },
      {
        "entropy": 3.915215206575564,
        "experiment": "prompt change",
        "high": 55,
        "low": 1,
        "num_options": 55,
        "prompt": 1,
        "setting": "Tuned"
      },
      {
        "entropy": 3.8576567493230467,
        "experiment": "prompt change",
        "high": 55,
        "low": 1,
        "num_options": 55,
        "prompt": 2,
        "setting": "Tuned"
      },
      {
        "entropy": 3.7954133201869533,
        "experiment": "prompt change",
        "high": 55,
        "low": 1,
        "num_options": 55,
        "prompt": 3,
        "setting": "Tuned"
      },
      {
        "entropy": 3.8629721926872365,
        "experiment": "prompt change",
        "high": 55,
        "low": 1,
        "num_options": 55,
        "prompt": 4,
        "setting": "Tuned"
      },
      {
        "entropy": 3.9871213526535874,
        "experiment": "prompt change",
        "high": 60,
        "low": 1,
        "num_options": 60,
        "prompt": 0,
        "setting": "Tuned"
      },
      {
        "entropy": 3.9554178886059823,
        "experiment": "prompt change",
        "high": 60,
        "low": 1,
        "num_options": 60,
        "prompt": 1,
        "setting": "Tuned"
      },
      {
        "entropy": 3.944760986992165,
        "experiment": "prompt change",
        "high": 60,
        "low": 1,
        "num_options": 60,
        "prompt": 2,
        "setting": "Tuned"
      },
      {
        "entropy": 3.8459801143447803,
        "experiment": "prompt change",
        "high": 60,
        "low": 1,
        "num_options": 60,
        "prompt": 3,
        "setting": "Tuned"
      },
      {
        "entropy": 3.9189802763501738,
        "experiment": "prompt change",
        "high": 60,
        "low": 1,
        "num_options": 60,
        "prompt": 4,
        "setting": "Tuned"
      },
      {
        "entropy": 4.094354798847604,
        "experiment": "prompt change",
        "high": 65,
        "low": 1,
        "num_options": 65,
        "prompt": 0,
        "setting": "Tuned"
      },
      {
        "entropy": 4.067791479831863,
        "experiment": "prompt change",
        "high": 65,
        "low": 1,
        "num_options": 65,
        "prompt": 1,
        "setting": "Tuned"
      },
      {
        "entropy": 4.038265302203126,
        "experiment": "prompt change",
        "high": 65,
        "low": 1,
        "num_options": 65,
        "prompt": 2,
        "setting": "Tuned"
      },
      {
        "entropy": 3.9780254845852165,
        "experiment": "prompt change",
        "high": 65,
        "low": 1,
        "num_options": 65,
        "prompt": 3,
        "setting": "Tuned"
      },
      {
        "entropy": 4.027493301780788,
        "experiment": "prompt change",
        "high": 65,
        "low": 1,
        "num_options": 65,
        "prompt": 4,
        "setting": "Tuned"
      },
      {
        "entropy": 4.205949640179044,
        "experiment": "prompt change",
        "high": 70,
        "low": 1,
        "num_options": 70,
        "prompt": 0,
        "setting": "Tuned"
      },
      {
        "entropy": 4.180054388455238,
        "experiment": "prompt change",
        "high": 70,
        "low": 1,
        "num_options": 70,
        "prompt": 1,
        "setting": "Tuned"
      },
      {
        "entropy": 4.156436597504723,
        "experiment": "prompt change",
        "high": 70,
        "low": 1,
        "num_options": 70,
        "prompt": 2,
        "setting": "Tuned"
      },
      {
        "entropy": 4.139651547040781,
        "experiment": "prompt change",
        "high": 70,
        "low": 1,
        "num_options": 70,
        "prompt": 3,
        "setting": "Tuned"
      },
      {
        "entropy": 4.1294002574224375,
        "experiment": "prompt change",
        "high": 70,
        "low": 1,
        "num_options": 70,
        "prompt": 4,
        "setting": "Tuned"
      },
      {
        "entropy": 4.269000119363442,
        "experiment": "prompt change",
        "high": 75,
        "low": 1,
        "num_options": 75,
        "prompt": 0,
        "setting": "Tuned"
      },
      {
        "entropy": 4.234029449556081,
        "experiment": "prompt change",
        "high": 75,
        "low": 1,
        "num_options": 75,
        "prompt": 1,
        "setting": "Tuned"
      },
      {
        "entropy": 4.240237420952657,
        "experiment": "prompt change",
        "high": 75,
        "low": 1,
        "num_options": 75,
        "prompt": 2,
        "setting": "Tuned"
      },
      {
        "entropy": 4.2330508803415885,
        "experiment": "prompt change",
        "high": 75,
        "low": 1,
        "num_options": 75,
        "prompt": 3,
        "setting": "Tuned"
      },
      {
        "entropy": 4.241635856471691,
        "experiment": "prompt change",
        "high": 75,
        "low": 1,
        "num_options": 75,
        "prompt": 4,
        "setting": "Tuned"
      },
      {
        "entropy": 4.341329475798672,
        "experiment": "prompt change",
        "high": 80,
        "low": 1,
        "num_options": 80,
        "prompt": 0,
        "setting": "Tuned"
      },
      {
        "entropy": 4.330282949290996,
        "experiment": "prompt change",
        "high": 80,
        "low": 1,
        "num_options": 80,
        "prompt": 1,
        "setting": "Tuned"
      },
      {
        "entropy": 4.331363258491823,
        "experiment": "prompt change",
        "high": 80,
        "low": 1,
        "num_options": 80,
        "prompt": 2,
        "setting": "Tuned"
      },
      {
        "entropy": 4.30485081683719,
        "experiment": "prompt change",
        "high": 80,
        "low": 1,
        "num_options": 80,
        "prompt": 3,
        "setting": "Tuned"
      },
      {
        "entropy": 4.319200627315384,
        "experiment": "prompt change",
        "high": 80,
        "low": 1,
        "num_options": 80,
        "prompt": 4,
        "setting": "Tuned"
      },
      {
        "entropy": 4.4091353504047195,
        "experiment": "prompt change",
        "high": 85,
        "low": 1,
        "num_options": 85,
        "prompt": 0,
        "setting": "Tuned"
      },
      {
        "entropy": 4.371423819359833,
        "experiment": "prompt change",
        "high": 85,
        "low": 1,
        "num_options": 85,
        "prompt": 1,
        "setting": "Tuned"
      },
      {
        "entropy": 4.3937454040560375,
        "experiment": "prompt change",
        "high": 85,
        "low": 1,
        "num_options": 85,
        "prompt": 2,
        "setting": "Tuned"
      },
      {
        "entropy": 4.353253952051891,
        "experiment": "prompt change",
        "high": 85,
        "low": 1,
        "num_options": 85,
        "prompt": 3,
        "setting": "Tuned"
      },
      {
        "entropy": 4.395332215517656,
        "experiment": "prompt change",
        "high": 85,
        "low": 1,
        "num_options": 85,
        "prompt": 4,
        "setting": "Tuned"
      },
      {
        "entropy": 4.460714010073346,
        "experiment": "prompt change",
        "high": 90,
        "low": 1,
        "num_options": 90,
        "prompt": 0,
        "setting": "Tuned"
      },
      {
        "entropy": 4.438135927259773,
        "experiment": "prompt change",
        "high": 90,
        "low": 1,
        "num_options": 90,
        "prompt": 1,
        "setting": "Tuned"
      },
      {
        "entropy": 4.450054007993668,
        "experiment": "prompt change",
        "high": 90,
        "low": 1,
        "num_options": 90,
        "prompt": 2,
        "setting": "Tuned"
      },
      {
        "entropy": 4.388266065062858,
        "experiment": "prompt change",
        "high": 90,
        "low": 1,
        "num_options": 90,
        "prompt": 3,
        "setting": "Tuned"
      },
      {
        "entropy": 4.432621576442024,
        "experiment": "prompt change",
        "high": 90,
        "low": 1,
        "num_options": 90,
        "prompt": 4,
        "setting": "Tuned"
      },
      {
        "entropy": 4.517579463664481,
        "experiment": "prompt change",
        "high": 95,
        "low": 1,
        "num_options": 95,
        "prompt": 0,
        "setting": "Tuned"
      },
      {
        "entropy": 4.499473539327082,
        "experiment": "prompt change",
        "high": 95,
        "low": 1,
        "num_options": 95,
        "prompt": 1,
        "setting": "Tuned"
      },
      {
        "entropy": 4.520379380399853,
        "experiment": "prompt change",
        "high": 95,
        "low": 1,
        "num_options": 95,
        "prompt": 2,
        "setting": "Tuned"
      },
      {
        "entropy": 4.450979191023881,
        "experiment": "prompt change",
        "high": 95,
        "low": 1,
        "num_options": 95,
        "prompt": 3,
        "setting": "Tuned"
      },
      {
        "entropy": 4.5107801692292515,
        "experiment": "prompt change",
        "high": 95,
        "low": 1,
        "num_options": 95,
        "prompt": 4,
        "setting": "Tuned"
      },
      {
        "entropy": 4.570537027097198,
        "experiment": "prompt change",
        "high": 100,
        "low": 1,
        "num_options": 100,
        "prompt": 0,
        "setting": "Tuned"
      },
      {
        "entropy": 4.56110652474105,
        "experiment": "prompt change",
        "high": 100,
        "low": 1,
        "num_options": 100,
        "prompt": 1,
        "setting": "Tuned"
      },
      {
        "entropy": 4.562348757050676,
        "experiment": "prompt change",
        "high": 100,
        "low": 1,
        "num_options": 100,
        "prompt": 2,
        "setting": "Tuned"
      },
      {
        "entropy": 4.540074664684312,
        "experiment": "prompt change",
        "high": 100,
        "low": 1,
        "num_options": 100,
        "prompt": 3,
        "setting": "Tuned"
      },
      {
        "entropy": 4.552992791555908,
        "experiment": "prompt change",
        "high": 100,
        "low": 1,
        "num_options": 100,
        "prompt": 4,
        "setting": "Tuned"
      },
      {
        "entropy": 0.3489334637446048,
        "experiment": "prompt change",
        "high": 5,
        "low": 1,
        "num_options": 5,
        "prompt": 0,
        "setting": "Baseline"
      },
      {
        "entropy": 0.5262434852398534,
        "experiment": "prompt change",
        "high": 5,
        "low": 1,
        "num_options": 5,
        "prompt": 1,
        "setting": "Baseline"
      },
      {
        "entropy": 0.1025063147792006,
        "experiment": "prompt change",
        "high": 5,
        "low": 1,
        "num_options": 5,
        "prompt": 2,
        "setting": "Baseline"
      },
      {
        "entropy": 0.4282842533257783,
        "experiment": "prompt change",
        "high": 5,
        "low": 1,
        "num_options": 5,
        "prompt": 3,
        "setting": "Baseline"
      },
      {
        "entropy": 0.4754640187089677,
        "experiment": "prompt change",
        "high": 5,
        "low": 1,
        "num_options": 5,
        "prompt": 4,
        "setting": "Baseline"
      },
      {
        "entropy": 1.177239788944706,
        "experiment": "prompt change",
        "high": 10,
        "low": 1,
        "num_options": 10,
        "prompt": 0,
        "setting": "Baseline"
      },
      {
        "entropy": 1.4817541130098755,
        "experiment": "prompt change",
        "high": 10,
        "low": 1,
        "num_options": 10,
        "prompt": 1,
        "setting": "Baseline"
      },
      {
        "entropy": 1.0952105691344929,
        "experiment": "prompt change",
        "high": 10,
        "low": 1,
        "num_options": 10,
        "prompt": 2,
        "setting": "Baseline"
      },
      {
        "entropy": 1.0643568248617785,
        "experiment": "prompt change",
        "high": 10,
        "low": 1,
        "num_options": 10,
        "prompt": 3,
        "setting": "Baseline"
      },
      {
        "entropy": 1.3372385155789774,
        "experiment": "prompt change",
        "high": 10,
        "low": 1,
        "num_options": 10,
        "prompt": 4,
        "setting": "Baseline"
      },
      {
        "entropy": 1.9354285784928202,
        "experiment": "prompt change",
        "high": 15,
        "low": 1,
        "num_options": 15,
        "prompt": 0,
        "setting": "Baseline"
      },
      {
        "entropy": 2.015347899554919,
        "experiment": "prompt change",
        "high": 15,
        "low": 1,
        "num_options": 15,
        "prompt": 1,
        "setting": "Baseline"
      },
      {
        "entropy": 1.8041933998683528,
        "experiment": "prompt change",
        "high": 15,
        "low": 1,
        "num_options": 15,
        "prompt": 2,
        "setting": "Baseline"
      },
      {
        "entropy": 1.8143368020875994,
        "experiment": "prompt change",
        "high": 15,
        "low": 1,
        "num_options": 15,
        "prompt": 3,
        "setting": "Baseline"
      },
      {
        "entropy": 1.8895085315312445,
        "experiment": "prompt change",
        "high": 15,
        "low": 1,
        "num_options": 15,
        "prompt": 4,
        "setting": "Baseline"
      },
      {
        "entropy": 1.1475269280641083,
        "experiment": "prompt change",
        "high": 20,
        "low": 1,
        "num_options": 20,
        "prompt": 0,
        "setting": "Baseline"
      },
      {
        "entropy": 0.8511571934902349,
        "experiment": "prompt change",
        "high": 20,
        "low": 1,
        "num_options": 20,
        "prompt": 1,
        "setting": "Baseline"
      },
      {
        "entropy": 0.8110358470563573,
        "experiment": "prompt change",
        "high": 20,
        "low": 1,
        "num_options": 20,
        "prompt": 2,
        "setting": "Baseline"
      },
      {
        "entropy": 1.3998920839959637,
        "experiment": "prompt change",
        "high": 20,
        "low": 1,
        "num_options": 20,
        "prompt": 3,
        "setting": "Baseline"
      },
      {
        "entropy": 1.5716444407434949,
        "experiment": "prompt change",
        "high": 20,
        "low": 1,
        "num_options": 20,
        "prompt": 4,
        "setting": "Baseline"
      },
      {
        "entropy": 1.5430665303541884,
        "experiment": "prompt change",
        "high": 25,
        "low": 1,
        "num_options": 25,
        "prompt": 0,
        "setting": "Baseline"
      },
      {
        "entropy": 1.5309300877664995,
        "experiment": "prompt change",
        "high": 25,
        "low": 1,
        "num_options": 25,
        "prompt": 1,
        "setting": "Baseline"
      },
      {
        "entropy": 1.0581696662306685,
        "experiment": "prompt change",
        "high": 25,
        "low": 1,
        "num_options": 25,
        "prompt": 2,
        "setting": "Baseline"
      },
      {
        "entropy": 1.8138389944169033,
        "experiment": "prompt change",
        "high": 25,
        "low": 1,
        "num_options": 25,
        "prompt": 3,
        "setting": "Baseline"
      },
      {
        "entropy": 1.3628021100178085,
        "experiment": "prompt change",
        "high": 25,
        "low": 1,
        "num_options": 25,
        "prompt": 4,
        "setting": "Baseline"
      },
      {
        "entropy": 1.9913386395228605,
        "experiment": "prompt change",
        "high": 30,
        "low": 1,
        "num_options": 30,
        "prompt": 0,
        "setting": "Baseline"
      },
      {
        "entropy": 2.2435533483255132,
        "experiment": "prompt change",
        "high": 30,
        "low": 1,
        "num_options": 30,
        "prompt": 1,
        "setting": "Baseline"
      },
      {
        "entropy": 1.768138542507903,
        "experiment": "prompt change",
        "high": 30,
        "low": 1,
        "num_options": 30,
        "prompt": 2,
        "setting": "Baseline"
      },
      {
        "entropy": 2.1112401561679177,
        "experiment": "prompt change",
        "high": 30,
        "low": 1,
        "num_options": 30,
        "prompt": 3,
        "setting": "Baseline"
      },
      {
        "entropy": 1.6252172379552439,
        "experiment": "prompt change",
        "high": 30,
        "low": 1,
        "num_options": 30,
        "prompt": 4,
        "setting": "Baseline"
      },
      {
        "entropy": 1.491196334461255,
        "experiment": "prompt change",
        "high": 35,
        "low": 1,
        "num_options": 35,
        "prompt": 0,
        "setting": "Baseline"
      },
      {
        "entropy": 1.923370041865958,
        "experiment": "prompt change",
        "high": 35,
        "low": 1,
        "num_options": 35,
        "prompt": 1,
        "setting": "Baseline"
      },
      {
        "entropy": 1.467483831029385,
        "experiment": "prompt change",
        "high": 35,
        "low": 1,
        "num_options": 35,
        "prompt": 2,
        "setting": "Baseline"
      },
      {
        "entropy": 1.811039513131362,
        "experiment": "prompt change",
        "high": 35,
        "low": 1,
        "num_options": 35,
        "prompt": 3,
        "setting": "Baseline"
      },
      {
        "entropy": 1.320568943493826,
        "experiment": "prompt change",
        "high": 35,
        "low": 1,
        "num_options": 35,
        "prompt": 4,
        "setting": "Baseline"
      },
      {
        "entropy": 1.7791743853867166,
        "experiment": "prompt change",
        "high": 40,
        "low": 1,
        "num_options": 40,
        "prompt": 0,
        "setting": "Baseline"
      },
      {
        "entropy": 1.879461636342876,
        "experiment": "prompt change",
        "high": 40,
        "low": 1,
        "num_options": 40,
        "prompt": 1,
        "setting": "Baseline"
      },
      {
        "entropy": 1.6919732069415188,
        "experiment": "prompt change",
        "high": 40,
        "low": 1,
        "num_options": 40,
        "prompt": 2,
        "setting": "Baseline"
      },
      {
        "entropy": 1.6107278131721132,
        "experiment": "prompt change",
        "high": 40,
        "low": 1,
        "num_options": 40,
        "prompt": 3,
        "setting": "Baseline"
      },
      {
        "entropy": 1.5628679204715001,
        "experiment": "prompt change",
        "high": 40,
        "low": 1,
        "num_options": 40,
        "prompt": 4,
        "setting": "Baseline"
      },
      {
        "entropy": 1.8447382650738016,
        "experiment": "prompt change",
        "high": 45,
        "low": 1,
        "num_options": 45,
        "prompt": 0,
        "setting": "Baseline"
      },
      {
        "entropy": 1.5674801940623715,
        "experiment": "prompt change",
        "high": 45,
        "low": 1,
        "num_options": 45,
        "prompt": 1,
        "setting": "Baseline"
      },
      {
        "entropy": 1.638656963965808,
        "experiment": "prompt change",
        "high": 45,
        "low": 1,
        "num_options": 45,
        "prompt": 2,
        "setting": "Baseline"
      },
      {
        "entropy": 1.4828596515432055,
        "experiment": "prompt change",
        "high": 45,
        "low": 1,
        "num_options": 45,
        "prompt": 3,
        "setting": "Baseline"
      },
      {
        "entropy": 1.6232910204954016,
        "experiment": "prompt change",
        "high": 45,
        "low": 1,
        "num_options": 45,
        "prompt": 4,
        "setting": "Baseline"
      },
      {
        "entropy": 1.6407603550979013,
        "experiment": "prompt change",
        "high": 50,
        "low": 1,
        "num_options": 50,
        "prompt": 0,
        "setting": "Baseline"
      },
      {
        "entropy": 1.616095424942076,
        "experiment": "prompt change",
        "high": 50,
        "low": 1,
        "num_options": 50,
        "prompt": 1,
        "setting": "Baseline"
      },
      {
        "entropy": 1.4965527026224792,
        "experiment": "prompt change",
        "high": 50,
        "low": 1,
        "num_options": 50,
        "prompt": 2,
        "setting": "Baseline"
      },
      {
        "entropy": 1.3566111614215974,
        "experiment": "prompt change",
        "high": 50,
        "low": 1,
        "num_options": 50,
        "prompt": 3,
        "setting": "Baseline"
      },
      {
        "entropy": 1.450752312146332,
        "experiment": "prompt change",
        "high": 50,
        "low": 1,
        "num_options": 50,
        "prompt": 4,
        "setting": "Baseline"
      },
      {
        "entropy": 1.8415882854540297,
        "experiment": "prompt change",
        "high": 55,
        "low": 1,
        "num_options": 55,
        "prompt": 0,
        "setting": "Baseline"
      },
      {
        "entropy": 1.349189437176864,
        "experiment": "prompt change",
        "high": 55,
        "low": 1,
        "num_options": 55,
        "prompt": 1,
        "setting": "Baseline"
      },
      {
        "entropy": 1.383259049275538,
        "experiment": "prompt change",
        "high": 55,
        "low": 1,
        "num_options": 55,
        "prompt": 2,
        "setting": "Baseline"
      },
      {
        "entropy": 1.4749135237464697,
        "experiment": "prompt change",
        "high": 55,
        "low": 1,
        "num_options": 55,
        "prompt": 3,
        "setting": "Baseline"
      },
      {
        "entropy": 1.3343880779894723,
        "experiment": "prompt change",
        "high": 55,
        "low": 1,
        "num_options": 55,
        "prompt": 4,
        "setting": "Baseline"
      },
      {
        "entropy": 1.438367661933902,
        "experiment": "prompt change",
        "high": 60,
        "low": 1,
        "num_options": 60,
        "prompt": 0,
        "setting": "Baseline"
      },
      {
        "entropy": 1.35329414846262,
        "experiment": "prompt change",
        "high": 60,
        "low": 1,
        "num_options": 60,
        "prompt": 1,
        "setting": "Baseline"
      },
      {
        "entropy": 1.2101502444134198,
        "experiment": "prompt change",
        "high": 60,
        "low": 1,
        "num_options": 60,
        "prompt": 2,
        "setting": "Baseline"
      },
      {
        "entropy": 1.3833278707713634,
        "experiment": "prompt change",
        "high": 60,
        "low": 1,
        "num_options": 60,
        "prompt": 3,
        "setting": "Baseline"
      },
      {
        "entropy": 1.2280571943876928,
        "experiment": "prompt change",
        "high": 60,
        "low": 1,
        "num_options": 60,
        "prompt": 4,
        "setting": "Baseline"
      },
      {
        "entropy": 1.7179813137623627,
        "experiment": "prompt change",
        "high": 65,
        "low": 1,
        "num_options": 65,
        "prompt": 0,
        "setting": "Baseline"
      },
      {
        "entropy": 1.5633599234211049,
        "experiment": "prompt change",
        "high": 65,
        "low": 1,
        "num_options": 65,
        "prompt": 1,
        "setting": "Baseline"
      },
      {
        "entropy": 1.482544408297235,
        "experiment": "prompt change",
        "high": 65,
        "low": 1,
        "num_options": 65,
        "prompt": 2,
        "setting": "Baseline"
      },
      {
        "entropy": 1.4594629806506552,
        "experiment": "prompt change",
        "high": 65,
        "low": 1,
        "num_options": 65,
        "prompt": 3,
        "setting": "Baseline"
      },
      {
        "entropy": 1.5288460962216595,
        "experiment": "prompt change",
        "high": 65,
        "low": 1,
        "num_options": 65,
        "prompt": 4,
        "setting": "Baseline"
      },
      {
        "entropy": 1.3252922392654747,
        "experiment": "prompt change",
        "high": 70,
        "low": 1,
        "num_options": 70,
        "prompt": 0,
        "setting": "Baseline"
      },
      {
        "entropy": 1.1363598644191497,
        "experiment": "prompt change",
        "high": 70,
        "low": 1,
        "num_options": 70,
        "prompt": 1,
        "setting": "Baseline"
      },
      {
        "entropy": 1.2424189916695465,
        "experiment": "prompt change",
        "high": 70,
        "low": 1,
        "num_options": 70,
        "prompt": 2,
        "setting": "Baseline"
      },
      {
        "entropy": 0.6796582069541088,
        "experiment": "prompt change",
        "high": 70,
        "low": 1,
        "num_options": 70,
        "prompt": 3,
        "setting": "Baseline"
      },
      {
        "entropy": 1.1762970397713635,
        "experiment": "prompt change",
        "high": 70,
        "low": 1,
        "num_options": 70,
        "prompt": 4,
        "setting": "Baseline"
      },
      {
        "entropy": 1.6784008603935627,
        "experiment": "prompt change",
        "high": 75,
        "low": 1,
        "num_options": 75,
        "prompt": 0,
        "setting": "Baseline"
      },
      {
        "entropy": 1.2580977437762997,
        "experiment": "prompt change",
        "high": 75,
        "low": 1,
        "num_options": 75,
        "prompt": 1,
        "setting": "Baseline"
      },
      {
        "entropy": 1.6784123679289198,
        "experiment": "prompt change",
        "high": 75,
        "low": 1,
        "num_options": 75,
        "prompt": 2,
        "setting": "Baseline"
      },
      {
        "entropy": 1.1199713345122042,
        "experiment": "prompt change",
        "high": 75,
        "low": 1,
        "num_options": 75,
        "prompt": 3,
        "setting": "Baseline"
      },
      {
        "entropy": 1.5097643408269943,
        "experiment": "prompt change",
        "high": 75,
        "low": 1,
        "num_options": 75,
        "prompt": 4,
        "setting": "Baseline"
      },
      {
        "entropy": 1.33833578732251,
        "experiment": "prompt change",
        "high": 80,
        "low": 1,
        "num_options": 80,
        "prompt": 0,
        "setting": "Baseline"
      },
      {
        "entropy": 1.4702278759978884,
        "experiment": "prompt change",
        "high": 80,
        "low": 1,
        "num_options": 80,
        "prompt": 1,
        "setting": "Baseline"
      },
      {
        "entropy": 1.5080860453532403,
        "experiment": "prompt change",
        "high": 80,
        "low": 1,
        "num_options": 80,
        "prompt": 2,
        "setting": "Baseline"
      },
      {
        "entropy": 1.1995685824169813,
        "experiment": "prompt change",
        "high": 80,
        "low": 1,
        "num_options": 80,
        "prompt": 3,
        "setting": "Baseline"
      },
      {
        "entropy": 1.5947527636483356,
        "experiment": "prompt change",
        "high": 80,
        "low": 1,
        "num_options": 80,
        "prompt": 4,
        "setting": "Baseline"
      },
      {
        "entropy": 1.6880432348318815,
        "experiment": "prompt change",
        "high": 85,
        "low": 1,
        "num_options": 85,
        "prompt": 0,
        "setting": "Baseline"
      },
      {
        "entropy": 1.9261319666059813,
        "experiment": "prompt change",
        "high": 85,
        "low": 1,
        "num_options": 85,
        "prompt": 1,
        "setting": "Baseline"
      },
      {
        "entropy": 1.536130964714148,
        "experiment": "prompt change",
        "high": 85,
        "low": 1,
        "num_options": 85,
        "prompt": 2,
        "setting": "Baseline"
      },
      {
        "entropy": 1.5049090766069266,
        "experiment": "prompt change",
        "high": 85,
        "low": 1,
        "num_options": 85,
        "prompt": 3,
        "setting": "Baseline"
      },
      {
        "entropy": 1.6453267157695968,
        "experiment": "prompt change",
        "high": 85,
        "low": 1,
        "num_options": 85,
        "prompt": 4,
        "setting": "Baseline"
      },
      {
        "entropy": 1.8461858414498313,
        "experiment": "prompt change",
        "high": 90,
        "low": 1,
        "num_options": 90,
        "prompt": 0,
        "setting": "Baseline"
      },
      {
        "entropy": 2.1197483306272513,
        "experiment": "prompt change",
        "high": 90,
        "low": 1,
        "num_options": 90,
        "prompt": 1,
        "setting": "Baseline"
      },
      {
        "entropy": 1.624669521635108,
        "experiment": "prompt change",
        "high": 90,
        "low": 1,
        "num_options": 90,
        "prompt": 2,
        "setting": "Baseline"
      },
      {
        "entropy": 1.7398024881349283,
        "experiment": "prompt change",
        "high": 90,
        "low": 1,
        "num_options": 90,
        "prompt": 3,
        "setting": "Baseline"
      },
      {
        "entropy": 1.7053103305894033,
        "experiment": "prompt change",
        "high": 90,
        "low": 1,
        "num_options": 90,
        "prompt": 4,
        "setting": "Baseline"
      },
      {
        "entropy": 2.1933943296827367,
        "experiment": "prompt change",
        "high": 95,
        "low": 1,
        "num_options": 95,
        "prompt": 0,
        "setting": "Baseline"
      },
      {
        "entropy": 2.0878442190385003,
        "experiment": "prompt change",
        "high": 95,
        "low": 1,
        "num_options": 95,
        "prompt": 1,
        "setting": "Baseline"
      },
      {
        "entropy": 1.95072289658673,
        "experiment": "prompt change",
        "high": 95,
        "low": 1,
        "num_options": 95,
        "prompt": 2,
        "setting": "Baseline"
      },
      {
        "entropy": 2.1138744911413907,
        "experiment": "prompt change",
        "high": 95,
        "low": 1,
        "num_options": 95,
        "prompt": 3,
        "setting": "Baseline"
      },
      {
        "entropy": 2.028190560709404,
        "experiment": "prompt change",
        "high": 95,
        "low": 1,
        "num_options": 95,
        "prompt": 4,
        "setting": "Baseline"
      },
      {
        "entropy": 1.4887477124574686,
        "experiment": "prompt change",
        "high": 100,
        "low": 1,
        "num_options": 100,
        "prompt": 0,
        "setting": "Baseline"
      },
      {
        "entropy": 1.6799225365712998,
        "experiment": "prompt change",
        "high": 100,
        "low": 1,
        "num_options": 100,
        "prompt": 1,
        "setting": "Baseline"
      },
      {
        "entropy": 1.3911288669602992,
        "experiment": "prompt change",
        "high": 100,
        "low": 1,
        "num_options": 100,
        "prompt": 2,
        "setting": "Baseline"
      },
      {
        "entropy": 1.0414717393124984,
        "experiment": "prompt change",
        "high": 100,
        "low": 1,
        "num_options": 100,
        "prompt": 3,
        "setting": "Baseline"
      },
      {
        "entropy": 1.0995776457701583,
        "experiment": "prompt change",
        "high": 100,
        "low": 1,
        "num_options": 100,
        "prompt": 4,
        "setting": "Baseline"
      },
      {
        "entropy": 1.6094379124341003,
        "experiment": "optimal",
        "high": 5,
        "low": 1,
        "num_options": 5,
        "prompt": -1,
        "setting": "Ideal"
      },
      {
        "entropy": 1.791759469228055,
        "experiment": "optimal",
        "high": 6,
        "low": 1,
        "num_options": 6,
        "prompt": -1,
        "setting": "Ideal"
      },
      {
        "entropy": 1.9459101490553135,
        "experiment": "optimal",
        "high": 7,
        "low": 1,
        "num_options": 7,
        "prompt": -1,
        "setting": "Ideal"
      },
      {
        "entropy": 2.0794415416798357,
        "experiment": "optimal",
        "high": 8,
        "low": 1,
        "num_options": 8,
        "prompt": -1,
        "setting": "Ideal"
      },
      {
        "entropy": 2.1972245773362196,
        "experiment": "optimal",
        "high": 9,
        "low": 1,
        "num_options": 9,
        "prompt": -1,
        "setting": "Ideal"
      },
      {
        "entropy": 2.3025850929940455,
        "experiment": "optimal",
        "high": 10,
        "low": 1,
        "num_options": 10,
        "prompt": -1,
        "setting": "Ideal"
      },
      {
        "entropy": 2.3978952727983707,
        "experiment": "optimal",
        "high": 11,
        "low": 1,
        "num_options": 11,
        "prompt": -1,
        "setting": "Ideal"
      },
      {
        "entropy": 2.4849066497880004,
        "experiment": "optimal",
        "high": 12,
        "low": 1,
        "num_options": 12,
        "prompt": -1,
        "setting": "Ideal"
      },
      {
        "entropy": 2.5649493574615367,
        "experiment": "optimal",
        "high": 13,
        "low": 1,
        "num_options": 13,
        "prompt": -1,
        "setting": "Ideal"
      },
      {
        "entropy": 2.639057329615259,
        "experiment": "optimal",
        "high": 14,
        "low": 1,
        "num_options": 14,
        "prompt": -1,
        "setting": "Ideal"
      },
      {
        "entropy": 2.70805020110221,
        "experiment": "optimal",
        "high": 15,
        "low": 1,
        "num_options": 15,
        "prompt": -1,
        "setting": "Ideal"
      },
      {
        "entropy": 2.772588722239781,
        "experiment": "optimal",
        "high": 16,
        "low": 1,
        "num_options": 16,
        "prompt": -1,
        "setting": "Ideal"
      },
      {
        "entropy": 2.833213344056216,
        "experiment": "optimal",
        "high": 17,
        "low": 1,
        "num_options": 17,
        "prompt": -1,
        "setting": "Ideal"
      },
      {
        "entropy": 2.890371757896165,
        "experiment": "optimal",
        "high": 18,
        "low": 1,
        "num_options": 18,
        "prompt": -1,
        "setting": "Ideal"
      },
      {
        "entropy": 2.9444389791664407,
        "experiment": "optimal",
        "high": 19,
        "low": 1,
        "num_options": 19,
        "prompt": -1,
        "setting": "Ideal"
      },
      {
        "entropy": 2.995732273553991,
        "experiment": "optimal",
        "high": 20,
        "low": 1,
        "num_options": 20,
        "prompt": -1,
        "setting": "Ideal"
      },
      {
        "entropy": 3.044522437723423,
        "experiment": "optimal",
        "high": 21,
        "low": 1,
        "num_options": 21,
        "prompt": -1,
        "setting": "Ideal"
      },
      {
        "entropy": 3.0910424533583156,
        "experiment": "optimal",
        "high": 22,
        "low": 1,
        "num_options": 22,
        "prompt": -1,
        "setting": "Ideal"
      },
      {
        "entropy": 3.1354942159291497,
        "experiment": "optimal",
        "high": 23,
        "low": 1,
        "num_options": 23,
        "prompt": -1,
        "setting": "Ideal"
      },
      {
        "entropy": 3.1780538303479458,
        "experiment": "optimal",
        "high": 24,
        "low": 1,
        "num_options": 24,
        "prompt": -1,
        "setting": "Ideal"
      },
      {
        "entropy": 3.2188758248682006,
        "experiment": "optimal",
        "high": 25,
        "low": 1,
        "num_options": 25,
        "prompt": -1,
        "setting": "Ideal"
      },
      {
        "entropy": 3.258096538021482,
        "experiment": "optimal",
        "high": 26,
        "low": 1,
        "num_options": 26,
        "prompt": -1,
        "setting": "Ideal"
      },
      {
        "entropy": 3.295836866004329,
        "experiment": "optimal",
        "high": 27,
        "low": 1,
        "num_options": 27,
        "prompt": -1,
        "setting": "Ideal"
      },
      {
        "entropy": 3.332204510175204,
        "experiment": "optimal",
        "high": 28,
        "low": 1,
        "num_options": 28,
        "prompt": -1,
        "setting": "Ideal"
      },
      {
        "entropy": 3.367295829986474,
        "experiment": "optimal",
        "high": 29,
        "low": 1,
        "num_options": 29,
        "prompt": -1,
        "setting": "Ideal"
      },
      {
        "entropy": 3.4011973816621555,
        "experiment": "optimal",
        "high": 30,
        "low": 1,
        "num_options": 30,
        "prompt": -1,
        "setting": "Ideal"
      },
      {
        "entropy": 3.4339872044851463,
        "experiment": "optimal",
        "high": 31,
        "low": 1,
        "num_options": 31,
        "prompt": -1,
        "setting": "Ideal"
      },
      {
        "entropy": 3.4657359027997265,
        "experiment": "optimal",
        "high": 32,
        "low": 1,
        "num_options": 32,
        "prompt": -1,
        "setting": "Ideal"
      },
      {
        "entropy": 3.4965075614664802,
        "experiment": "optimal",
        "high": 33,
        "low": 1,
        "num_options": 33,
        "prompt": -1,
        "setting": "Ideal"
      },
      {
        "entropy": 3.5263605246161616,
        "experiment": "optimal",
        "high": 34,
        "low": 1,
        "num_options": 34,
        "prompt": -1,
        "setting": "Ideal"
      },
      {
        "entropy": 3.5553480614894135,
        "experiment": "optimal",
        "high": 35,
        "low": 1,
        "num_options": 35,
        "prompt": -1,
        "setting": "Ideal"
      },
      {
        "entropy": 3.58351893845611,
        "experiment": "optimal",
        "high": 36,
        "low": 1,
        "num_options": 36,
        "prompt": -1,
        "setting": "Ideal"
      },
      {
        "entropy": 3.6109179126442243,
        "experiment": "optimal",
        "high": 37,
        "low": 1,
        "num_options": 37,
        "prompt": -1,
        "setting": "Ideal"
      },
      {
        "entropy": 3.6375861597263857,
        "experiment": "optimal",
        "high": 38,
        "low": 1,
        "num_options": 38,
        "prompt": -1,
        "setting": "Ideal"
      },
      {
        "entropy": 3.6635616461296463,
        "experiment": "optimal",
        "high": 39,
        "low": 1,
        "num_options": 39,
        "prompt": -1,
        "setting": "Ideal"
      },
      {
        "entropy": 3.6888794541139363,
        "experiment": "optimal",
        "high": 40,
        "low": 1,
        "num_options": 40,
        "prompt": -1,
        "setting": "Ideal"
      },
      {
        "entropy": 3.713572066704308,
        "experiment": "optimal",
        "high": 41,
        "low": 1,
        "num_options": 41,
        "prompt": -1,
        "setting": "Ideal"
      },
      {
        "entropy": 3.7376696182833684,
        "experiment": "optimal",
        "high": 42,
        "low": 1,
        "num_options": 42,
        "prompt": -1,
        "setting": "Ideal"
      },
      {
        "entropy": 3.7612001156935624,
        "experiment": "optimal",
        "high": 43,
        "low": 1,
        "num_options": 43,
        "prompt": -1,
        "setting": "Ideal"
      },
      {
        "entropy": 3.784189633918261,
        "experiment": "optimal",
        "high": 44,
        "low": 1,
        "num_options": 44,
        "prompt": -1,
        "setting": "Ideal"
      },
      {
        "entropy": 3.8066624897703196,
        "experiment": "optimal",
        "high": 45,
        "low": 1,
        "num_options": 45,
        "prompt": -1,
        "setting": "Ideal"
      },
      {
        "entropy": 3.828641396489095,
        "experiment": "optimal",
        "high": 46,
        "low": 1,
        "num_options": 46,
        "prompt": -1,
        "setting": "Ideal"
      },
      {
        "entropy": 3.8501476017100584,
        "experiment": "optimal",
        "high": 47,
        "low": 1,
        "num_options": 47,
        "prompt": -1,
        "setting": "Ideal"
      },
      {
        "entropy": 3.871201010907891,
        "experiment": "optimal",
        "high": 48,
        "low": 1,
        "num_options": 48,
        "prompt": -1,
        "setting": "Ideal"
      },
      {
        "entropy": 3.891820298110627,
        "experiment": "optimal",
        "high": 49,
        "low": 1,
        "num_options": 49,
        "prompt": -1,
        "setting": "Ideal"
      },
      {
        "entropy": 3.912023005428146,
        "experiment": "optimal",
        "high": 50,
        "low": 1,
        "num_options": 50,
        "prompt": -1,
        "setting": "Ideal"
      },
      {
        "entropy": 3.9318256327243257,
        "experiment": "optimal",
        "high": 51,
        "low": 1,
        "num_options": 51,
        "prompt": -1,
        "setting": "Ideal"
      },
      {
        "entropy": 3.951243718581427,
        "experiment": "optimal",
        "high": 52,
        "low": 1,
        "num_options": 52,
        "prompt": -1,
        "setting": "Ideal"
      },
      {
        "entropy": 3.970291913552122,
        "experiment": "optimal",
        "high": 53,
        "low": 1,
        "num_options": 53,
        "prompt": -1,
        "setting": "Ideal"
      },
      {
        "entropy": 3.9889840465642745,
        "experiment": "optimal",
        "high": 54,
        "low": 1,
        "num_options": 54,
        "prompt": -1,
        "setting": "Ideal"
      },
      {
        "entropy": 4.007333185232471,
        "experiment": "optimal",
        "high": 55,
        "low": 1,
        "num_options": 55,
        "prompt": -1,
        "setting": "Ideal"
      },
      {
        "entropy": 4.02535169073515,
        "experiment": "optimal",
        "high": 56,
        "low": 1,
        "num_options": 56,
        "prompt": -1,
        "setting": "Ideal"
      },
      {
        "entropy": 4.04305126783455,
        "experiment": "optimal",
        "high": 57,
        "low": 1,
        "num_options": 57,
        "prompt": -1,
        "setting": "Ideal"
      },
      {
        "entropy": 4.060443010546419,
        "experiment": "optimal",
        "high": 58,
        "low": 1,
        "num_options": 58,
        "prompt": -1,
        "setting": "Ideal"
      },
      {
        "entropy": 4.07753744390572,
        "experiment": "optimal",
        "high": 59,
        "low": 1,
        "num_options": 59,
        "prompt": -1,
        "setting": "Ideal"
      },
      {
        "entropy": 4.0943445622221,
        "experiment": "optimal",
        "high": 60,
        "low": 1,
        "num_options": 60,
        "prompt": -1,
        "setting": "Ideal"
      },
      {
        "entropy": 4.110873864173311,
        "experiment": "optimal",
        "high": 61,
        "low": 1,
        "num_options": 61,
        "prompt": -1,
        "setting": "Ideal"
      },
      {
        "entropy": 4.127134385045092,
        "experiment": "optimal",
        "high": 62,
        "low": 1,
        "num_options": 62,
        "prompt": -1,
        "setting": "Ideal"
      },
      {
        "entropy": 4.143134726391533,
        "experiment": "optimal",
        "high": 63,
        "low": 1,
        "num_options": 63,
        "prompt": -1,
        "setting": "Ideal"
      },
      {
        "entropy": 4.1588830833596715,
        "experiment": "optimal",
        "high": 64,
        "low": 1,
        "num_options": 64,
        "prompt": -1,
        "setting": "Ideal"
      },
      {
        "entropy": 4.174387269895637,
        "experiment": "optimal",
        "high": 65,
        "low": 1,
        "num_options": 65,
        "prompt": -1,
        "setting": "Ideal"
      },
      {
        "entropy": 4.189654742026425,
        "experiment": "optimal",
        "high": 66,
        "low": 1,
        "num_options": 66,
        "prompt": -1,
        "setting": "Ideal"
      },
      {
        "entropy": 4.204692619390966,
        "experiment": "optimal",
        "high": 67,
        "low": 1,
        "num_options": 67,
        "prompt": -1,
        "setting": "Ideal"
      },
      {
        "entropy": 4.219507705176107,
        "experiment": "optimal",
        "high": 68,
        "low": 1,
        "num_options": 68,
        "prompt": -1,
        "setting": "Ideal"
      },
      {
        "entropy": 4.23410650459726,
        "experiment": "optimal",
        "high": 69,
        "low": 1,
        "num_options": 69,
        "prompt": -1,
        "setting": "Ideal"
      },
      {
        "entropy": 4.248495242049359,
        "experiment": "optimal",
        "high": 70,
        "low": 1,
        "num_options": 70,
        "prompt": -1,
        "setting": "Ideal"
      },
      {
        "entropy": 4.2626798770413155,
        "experiment": "optimal",
        "high": 71,
        "low": 1,
        "num_options": 71,
        "prompt": -1,
        "setting": "Ideal"
      },
      {
        "entropy": 4.276666119016055,
        "experiment": "optimal",
        "high": 72,
        "low": 1,
        "num_options": 72,
        "prompt": -1,
        "setting": "Ideal"
      },
      {
        "entropy": 4.290459441148391,
        "experiment": "optimal",
        "high": 73,
        "low": 1,
        "num_options": 73,
        "prompt": -1,
        "setting": "Ideal"
      },
      {
        "entropy": 4.304065093204169,
        "experiment": "optimal",
        "high": 74,
        "low": 1,
        "num_options": 74,
        "prompt": -1,
        "setting": "Ideal"
      },
      {
        "entropy": 4.31748811353631,
        "experiment": "optimal",
        "high": 75,
        "low": 1,
        "num_options": 75,
        "prompt": -1,
        "setting": "Ideal"
      },
      {
        "entropy": 4.330733340286331,
        "experiment": "optimal",
        "high": 76,
        "low": 1,
        "num_options": 76,
        "prompt": -1,
        "setting": "Ideal"
      },
      {
        "entropy": 4.343805421853684,
        "experiment": "optimal",
        "high": 77,
        "low": 1,
        "num_options": 77,
        "prompt": -1,
        "setting": "Ideal"
      },
      {
        "entropy": 4.356708826689592,
        "experiment": "optimal",
        "high": 78,
        "low": 1,
        "num_options": 78,
        "prompt": -1,
        "setting": "Ideal"
      },
      {
        "entropy": 4.3694478524670215,
        "experiment": "optimal",
        "high": 79,
        "low": 1,
        "num_options": 79,
        "prompt": -1,
        "setting": "Ideal"
      },
      {
        "entropy": 4.382026634673881,
        "experiment": "optimal",
        "high": 80,
        "low": 1,
        "num_options": 80,
        "prompt": -1,
        "setting": "Ideal"
      },
      {
        "entropy": 4.394449154672439,
        "experiment": "optimal",
        "high": 81,
        "low": 1,
        "num_options": 81,
        "prompt": -1,
        "setting": "Ideal"
      },
      {
        "entropy": 4.406719247264253,
        "experiment": "optimal",
        "high": 82,
        "low": 1,
        "num_options": 82,
        "prompt": -1,
        "setting": "Ideal"
      },
      {
        "entropy": 4.418840607796598,
        "experiment": "optimal",
        "high": 83,
        "low": 1,
        "num_options": 83,
        "prompt": -1,
        "setting": "Ideal"
      },
      {
        "entropy": 4.430816798843313,
        "experiment": "optimal",
        "high": 84,
        "low": 1,
        "num_options": 84,
        "prompt": -1,
        "setting": "Ideal"
      },
      {
        "entropy": 4.442651256490317,
        "experiment": "optimal",
        "high": 85,
        "low": 1,
        "num_options": 85,
        "prompt": -1,
        "setting": "Ideal"
      },
      {
        "entropy": 4.454347296253507,
        "experiment": "optimal",
        "high": 86,
        "low": 1,
        "num_options": 86,
        "prompt": -1,
        "setting": "Ideal"
      },
      {
        "entropy": 4.465908118654584,
        "experiment": "optimal",
        "high": 87,
        "low": 1,
        "num_options": 87,
        "prompt": -1,
        "setting": "Ideal"
      },
      {
        "entropy": 4.477336814478207,
        "experiment": "optimal",
        "high": 88,
        "low": 1,
        "num_options": 88,
        "prompt": -1,
        "setting": "Ideal"
      },
      {
        "entropy": 4.48863636973214,
        "experiment": "optimal",
        "high": 89,
        "low": 1,
        "num_options": 89,
        "prompt": -1,
        "setting": "Ideal"
      },
      {
        "entropy": 4.499809670330265,
        "experiment": "optimal",
        "high": 90,
        "low": 1,
        "num_options": 90,
        "prompt": -1,
        "setting": "Ideal"
      },
      {
        "entropy": 4.51085950651685,
        "experiment": "optimal",
        "high": 91,
        "low": 1,
        "num_options": 91,
        "prompt": -1,
        "setting": "Ideal"
      },
      {
        "entropy": 4.5217885770490405,
        "experiment": "optimal",
        "high": 92,
        "low": 1,
        "num_options": 92,
        "prompt": -1,
        "setting": "Ideal"
      },
      {
        "entropy": 4.532599493153256,
        "experiment": "optimal",
        "high": 93,
        "low": 1,
        "num_options": 93,
        "prompt": -1,
        "setting": "Ideal"
      },
      {
        "entropy": 4.543294782270004,
        "experiment": "optimal",
        "high": 94,
        "low": 1,
        "num_options": 94,
        "prompt": -1,
        "setting": "Ideal"
      },
      {
        "entropy": 4.553876891600541,
        "experiment": "optimal",
        "high": 95,
        "low": 1,
        "num_options": 95,
        "prompt": -1,
        "setting": "Ideal"
      },
      {
        "entropy": 4.564348191467836,
        "experiment": "optimal",
        "high": 96,
        "low": 1,
        "num_options": 96,
        "prompt": -1,
        "setting": "Ideal"
      },
      {
        "entropy": 4.574710978503383,
        "experiment": "optimal",
        "high": 97,
        "low": 1,
        "num_options": 97,
        "prompt": -1,
        "setting": "Ideal"
      },
      {
        "entropy": 4.584967478670572,
        "experiment": "optimal",
        "high": 98,
        "low": 1,
        "num_options": 98,
        "prompt": -1,
        "setting": "Ideal"
      },
      {
        "entropy": 4.59511985013459,
        "experiment": "optimal",
        "high": 99,
        "low": 1,
        "num_options": 99,
        "prompt": -1,
        "setting": "Ideal"
      },
      {
        "entropy": 4.605170185988091,
        "experiment": "optimal",
        "high": 100,
        "low": 1,
        "num_options": 100,
        "prompt": -1,
        "setting": "Ideal"
      }
    ]
  },
  "height": 180,
  "layer": [
    {
      "encoding": {
        "color": {
          "field": "setting",
          "legend": {
            "symbolOpacity": 1.0,
            "symbolType": "stroke",
            "title": null
          },
          "sort": [
            "Baseline",
            "Tuned",
            "Ideal"
          ],
          "type": "nominal"
        },
        "x": {
          "field": "num_options",
          "type": "quantitative"
        },
        "y": {
          "field": "entropy",
          "title": "Entropy",
          "type": "quantitative"
        }
      },
      "mark": {
        "extent": "ci",
        "type": "errorband"
      }
    },
    {
      "encoding": {
        "color": {
          "field": "setting",
          "sort": [
            "Baseline",
            "Tuned",
            "Ideal"
          ],
          "type": "nominal"
        },
        "x": {
          "field": "num_options",
          "title": "Random number in [1, x]",
          "type": "quantitative"
        },
        "y": {
          "aggregate": "mean",
          "field": "entropy",
          "title": "Entropy",
          "type": "quantitative"
        }
      },
      "mark": {
        "type": "line"
      }
    }
  ]
}

==> figures/synth-bio/coverage.json <==
{
  "$schema": "https://vega.github.io/schema/vega-lite/v5.16.3.json",
  "config": {
    "axis": {
      "labelFont": "TeX Gyre Pagella",
      "titleFont": "TeX Gyre Pagella"
    },
    "header": {
      "labelFont": "TeX Gyre Pagella",
      "titleFont": "TeX Gyre Pagella"
    },
    "legend": {
      "labelFont": "TeX Gyre Pagella",
      "titleFont": "TeX Gyre Pagella"
    },
    "title": {
      "font": "TeX Gyre Pagella"
    }
  },
  "data": {
    "name": "data-5345bf8e46ba53941e413950a3387ebe"
  },
  "datasets": {
    "data-5345bf8e46ba53941e413950a3387ebe": [
      {
        "attribute": "First name",
        "coverage": 158,
        "model": "Baseline"
      },
      {
        "attribute": "Last name",
        "coverage": 288,
        "model": "Baseline"
      },
      {
        "attribute": "Birth year",
        "coverage": 26,
        "model": "Baseline"
      },
      {
        "attribute": "Birth place",
        "coverage": 95,
        "model": "Baseline"
      },
      {
        "attribute": "Career",
        "coverage": 178,
        "model": "Baseline"
      },
      {
        "attribute": "First name",
        "coverage": 637,
        "model": "Tuned-OOD"
      },
      {
        "attribute": "Last name",
        "coverage": 845,
        "model": "Tuned-OOD"
      },
      {
        "attribute": "Birth year",
        "coverage": 67,
        "model": "Tuned-OOD"
      },
      {
        "attribute": "Birth place",
        "coverage": 287,
        "model": "Tuned-OOD"
      },
      {
        "attribute": "Career",
        "coverage": 276,
        "model": "Tuned-OOD"
      },
      {
        "attribute": "First name",
        "coverage": 375,
        "model": "Tuned-ID"
      },
      {
        "attribute": "Last name",
        "coverage": 557,
        "model": "Tuned-ID"
      },
      {
        "attribute": "Birth year",
        "coverage": 89,
        "model": "Tuned-ID"
      },
      {
        "attribute": "Birth place",
        "coverage": 527,
        "model": "Tuned-ID"
      },
      {
        "attribute": "Career",
        "coverage": 198,
        "model": "Tuned-ID"
      }
    ]
  },
  "encoding": {
    "color": {
      "field": "model",
      "legend": null,
      "type": "nominal"
    },
    "column": {
      "field": "attribute",
      "header": {
        "labelFontWeight": "bold",
        "labelPadding": 0
      },
      "sort": [
        "First name",
        "Last name",
        "Birth year",
        "Birth place",
        "Career"
      ],
      "spacing": 5,
      "title": null,
      "type": "nominal"
    },
    "x": {
      "field": "model",
      "sort": [
        "Baseline",
        "Tuned-OOD",
        "Tuned-ID"
      ],
      "title": null,
      "type": "nominal"
    },
    "y": {
      "field": "coverage",
      "title": null,
      "type": "quantitative"
    }
  },
  "height": 120,
  "mark": {
    "type": "bar"
  },
  "resolve": {
    "scale": {
      "y": "independent"
    }
  },
  "width": 40
}

==> figures/synth-bio/unigrams.json <==
{
  "$schema": "https://vega.github.io/schema/vega-lite/v5.16.3.json",
  "config": {
    "axis": {
      "labelFont": "TeX Gyre Pagella",
      "titleFont": "TeX Gyre Pagella"
    },
    "header": {
      "labelFont": "TeX Gyre Pagella",
      "titleFont": "TeX Gyre Pagella"
    },
    "legend": {
      "labelFont": "TeX Gyre Pagella",
      "titleFont": "TeX Gyre Pagella"
    },
    "title": {
      "font": "TeX Gyre Pagella"
    }
  },
  "data": {
    "name": "data-7831d93110406cfec0012c22e28fcfea"
  },
  "datasets": {
    "data-7831d93110406cfec0012c22e28fcfea": [
      {
        "attribute": "Achievements",
        "diversity": 0.13056346044393854,
        "model": "Baseline"
      },
      {
        "attribute": "Bio",
        "diversity": 0.11054833737062321,
        "model": "Baseline"
      },
      {
        "attribute": "Achievements",
        "diversity": 0.1955873248156695,
        "model": "Tuned-OOD"
      },
      {
        "attribute": "Bio",
        "diversity": 0.20093187892797804,
        "model": "Tuned-OOD"
      },
      {
        "attribute": "Achievements",
        "diversity": 0.20647473124922772,
        "model": "Tuned-ID"
      },
      {
        "attribute": "Bio",
        "diversity": 0.198326943185779,
        "model": "Tuned-ID"
      }
    ]
  },
  "encoding": {
    "color": {
      "field": "model",
      "legend": null,
      "sort": [
        "Baseline",
        "Tuned-OOD",
        "Tuned-ID"
      ],
      "type": "nominal"
    },
    "column": {
      "field": "attribute",
      "header": {
        "labelFontWeight": "bold",
        "labelPadding": 0
      },
      "sort": [
        "Description",
        "Dataset"
      ],
      "spacing": 5,
      "title": null,
      "type": "nominal"
    },
    "x": {
      "field": "model",
      "title": null,
      "type": "nominal"
    },
    "y": {
      "field": "diversity",
      "title": null,
      "type": "quantitative"
    }
  },
  "height": 120,
  "mark": {
    "type": "bar"
  },
  "resolve": {
    "scale": {
      "y": "independent"
    }
  },
  "width": 40
}
